Learning Multi-Aspect Item Palette: A Semantic Tokenization Framework for Generative Recommendation

Traditional recommendation models often rely on unique item identifiers (IDs) to distinguish between items, which can hinder their ability to effectively leverage item content information and generalize to long-tailed or cold-start items. Recently, semantic tokenization has been proposed as a promising solution that aims to tokenize each item's semantic representation into a sequence of discrete tokens. These semantic tokens have become fundamental in training generative recommendation models. However, existing methods typically rely on RQ-VAE, a residual vector quantizer, for semantic tokenization. This reliance introduces several key limitations, including challenges in embedding extraction, hierarchical coarse-to-fine quantization, and training stability. To address these issues, we introduce LAMIA, a novel approach for multi-aspect semantic tokenization. Unlike RQ-VAE, which uses a single embedding, LAMIA learns an ``item palette''--a collection of independent and semantically parallel embeddings that capture multiple aspects of items. Additionally, LAMIA enhances the semantic encoders through domain-specific tuning using text-based reconstruction tasks, resulting in more representative item palette embeddings. We have conducted extensive experiments to validate the effectiveness of the LAMIA framework across various recommendation tasks and datasets. Our results demonstrate significant improvements in recommendation accuracy over existing methods. To facilitate reproducible research, we will release the source code, data, and configurations.

==> Assets/t-SNE/Ours-0-0.466.txt <==
x,y,label
-41.624839782714844,-6.428577899932861,46
12.384230613708496,-5.883195400238037,46
-15.327346801757812,21.189577102661133,46
17.46835708618164,-5.479062557220459,46
21.355588912963867,-14.185929298400879,46
-5.576213836669922,-10.497661590576172,46
-46.080081939697266,2.418588876724243,46
11.690214157104492,-4.936818599700928,46
-54.155696868896484,36.39324951171875,46
-44.11953353881836,17.529203414916992,46
1.9002832174301147,-10.1826171875,46
-55.80971145629883,48.62934875488281,46
16.64115333557129,-8.498976707458496,46
-59.91990661621094,36.22990417480469,46
8.899491310119629,44.97920227050781,46
-40.44155502319336,40.208892822265625,46
-31.4500789642334,33.575984954833984,46
-60.740901947021484,30.998199462890625,46
38.515380859375,60.09042739868164,46
-63.89847946166992,28.060094833374023,46
23.546491622924805,-6.279285430908203,46
9.02093505859375,64.85855102539062,46
-39.311439514160156,43.939701080322266,46
-33.97911834716797,19.094261169433594,46
11.689493179321289,-3.856606960296631,46
-48.94057846069336,10.105188369750977,46
22.472423553466797,-10.25040054321289,46
22.14797592163086,-25.80084991455078,46
58.2237434387207,-7.583584785461426,46
34.64057922363281,-18.155282974243164,46
5.163820743560791,62.212093353271484,46
72.04659271240234,49.55325698852539,46
-31.270444869995117,34.475547790527344,46
6.477843284606934,62.023162841796875,46
-45.364593505859375,17.090635299682617,46
-12.23432731628418,38.40428161621094,46
-30.188989639282227,46.421756744384766,46
57.82634735107422,6.470519542694092,46
67.82008361816406,14.000990867614746,46
-35.286712646484375,46.39887619018555,46
43.91970443725586,3.3664329051971436,46
44.69913101196289,12.128366470336914,46
11.877433776855469,-4.132960319519043,46
-15.44289493560791,21.10938835144043,46
22.606245040893555,-22.314659118652344,46
-67.84426879882812,1.438993215560913,46
12.931897163391113,-6.544413089752197,46
-41.24247741699219,85.08068084716797,46
16.812973022460938,37.248165130615234,46
-47.965293884277344,-10.552713394165039,46
-61.93292236328125,-0.3556119203567505,46
12.130861282348633,2.4335949420928955,46
52.59693145751953,3.3001413345336914,46
19.082809448242188,-12.882977485656738,46
-59.281517028808594,44.823486328125,46
16.477210998535156,52.86636734008789,46
-41.25858688354492,85.09529113769531,46
28.357675552368164,-7.31627893447876,46
-10.976490020751953,-2.8554577827453613,46
40.975128173828125,-12.383086204528809,46
18.32259750366211,-9.747922897338867,46
45.61782455444336,-16.237308502197266,46
30.01594352722168,-11.094724655151367,46
-59.58570098876953,-8.384957313537598,46
45.042938232421875,3.153857469558716,46
14.652281761169434,-8.282755851745605,46
38.59510803222656,-10.191864967346191,46
-53.235206604003906,5.414697647094727,46
-31.938493728637695,-43.83708572387695,46
-77.72886657714844,21.608779907226562,46
-55.491493225097656,34.10148620605469,46
-43.4739990234375,43.52712631225586,46
27.429109573364258,-9.613383293151855,46
-9.823049545288086,18.84406852722168,46
8.792831420898438,59.8854866027832,46
43.24944305419922,-4.326863765716553,46
-2.907827377319336,50.539947509765625,46
21.906557083129883,-33.88644027709961,46
25.711959838867188,6.156113147735596,46
75.81200408935547,-39.59304428100586,46
77.57720947265625,19.16175651550293,46
67.8741455078125,-38.27053451538086,46
28.367353439331055,-7.345911502838135,46
30.520166397094727,25.146564483642578,46
-47.15283966064453,30.59746742248535,46
19.01045799255371,-41.188690185546875,46
5.740720748901367,6.532351493835449,46
35.370582580566406,-14.802085876464844,46
-57.813629150390625,-5.6352434158325195,46
55.37876510620117,4.820705890655518,46
24.334348678588867,-17.562023162841797,46
39.51180648803711,57.910160064697266,46
39.453956604003906,-15.145003318786621,46
-3.508629083633423,64.79063415527344,46
10.753482818603516,-7.5251240730285645,46
-29.08300018310547,9.53032398223877,46
18.952173233032227,60.78941345214844,46
22.681983947753906,-33.20588302612305,46
50.0926628112793,39.04023742675781,46
-53.99186325073242,-12.038576126098633,46
-35.35847473144531,45.460304260253906,46
12.481062889099121,-4.025876522064209,46
41.121726989746094,50.45502471923828,46
6.177927017211914,62.14470291137695,46
-63.866573333740234,28.021358489990234,46
7.444979667663574,-18.9339599609375,46
9.86994457244873,61.813392639160156,46
73.50208282470703,34.78896713256836,46
-35.30815887451172,34.01030349731445,46
11.273877143859863,1.165621042251587,46
42.1080207824707,-16.105566024780273,46
-53.724510192871094,26.245866775512695,46
12.378933906555176,-13.335144996643066,46
56.313926696777344,65.17352294921875,46
22.79901885986328,-16.555469512939453,46
6.4434099197387695,61.8074951171875,46
38.85233688354492,-10.111045837402344,46
3.7118916511535645,59.24070739746094,46
-2.4673497676849365,39.54909133911133,46
19.805864334106445,-11.318733215332031,46
48.5014762878418,-7.538000106811523,46
29.733367919921875,-10.015205383300781,46
35.11810302734375,51.42045593261719,46
45.545326232910156,4.504395008087158,46
29.62526512145996,-57.40507888793945,52
-28.56187629699707,56.48217010498047,52
48.214599609375,-7.4048309326171875,52
-34.72196960449219,2.766788959503174,52
27.488590240478516,-33.09357833862305,52
8.394925117492676,58.72343826293945,52
28.50586700439453,11.139397621154785,52
79.89860534667969,41.86317443847656,52
23.080341339111328,-9.15639591217041,52
20.300220489501953,28.108230590820312,52
-48.30917739868164,37.87068557739258,52
28.57697105407715,29.784238815307617,52
-18.51155662536621,46.956600189208984,52
-29.07551383972168,46.2516975402832,52
-66.994140625,10.438812255859375,52
-27.0859317779541,32.80039596557617,52
32.167442321777344,19.64359474182129,52
-14.685242652893066,-12.053683280944824,52
-73.71524810791016,-41.42805862426758,52
39.79589080810547,-48.51266098022461,52
29.039852142333984,69.95868682861328,52
-16.35359001159668,22.932828903198242,52
9.373552322387695,25.611345291137695,52
11.938636779785156,38.42888641357422,52
1.9096462726593018,13.903350830078125,52
-40.49592208862305,15.326175689697266,52
33.00735092163086,-23.370445251464844,52
49.56783676147461,-34.5104866027832,52
-76.84591674804688,30.2441349029541,52
-78.79637145996094,17.1337833404541,52
38.309871673583984,12.080663681030273,52
22.29669952392578,17.154314041137695,52
67.51799774169922,-8.492568016052246,52
58.86962127685547,67.42042541503906,52
52.08803939819336,37.93390655517578,52
-28.958913803100586,82.28374481201172,52
23.03974723815918,27.10559844970703,52
-9.744997024536133,-81.5973129272461,52
29.54142189025879,19.88679313659668,52
-55.85371780395508,1.7231812477111816,52
19.747655868530273,24.39370346069336,52
59.259517669677734,-41.41030502319336,52
51.30899429321289,-24.591079711914062,52
65.89205932617188,-35.98054122924805,52
-60.27702713012695,37.83620071411133,52
-5.373478889465332,27.92289924621582,52
-49.19984436035156,61.486778259277344,52
21.839250564575195,27.99134635925293,52
-81.79183197021484,-10.851078033447266,52
-83.48908233642578,-1.265288233757019,52
20.318517684936523,27.934724807739258,52
-82.68998718261719,14.550777435302734,52
34.661495208740234,-37.97615432739258,52
21.24551773071289,27.304676055908203,52
-20.66033363342285,55.92356491088867,52
-73.43534851074219,54.816192626953125,52
-52.6547737121582,-68.38534545898438,52
31.26558494567871,20.73084259033203,52
44.49623489379883,72.13726043701172,52
36.40192413330078,19.398456573486328,52
-58.343048095703125,-9.129212379455566,52
-18.531354904174805,46.90419387817383,52
68.98529052734375,-1.8240586519241333,52
4.5854105949401855,-40.27862548828125,52
34.80503463745117,-23.218172073364258,52
28.342058181762695,73.42432403564453,52
-20.599924087524414,-82.60153198242188,52
16.10536766052246,68.79814910888672,52
9.410256385803223,-0.02168767899274826,52
-63.60860824584961,13.09697437286377,52
-12.825488090515137,5.234426975250244,52
38.44080352783203,-7.916319370269775,52
69.11590576171875,36.6915283203125,52
57.3900146484375,-75.90097045898438,52
-73.41356658935547,-45.529380798339844,52
-52.02252960205078,-69.79711151123047,52
28.3420467376709,73.42488098144531,52
-55.77023696899414,20.1845760345459,52
1.347989559173584,-39.224369049072266,52
20.308765411376953,19.04553985595703,52
-0.12007993459701538,49.377010345458984,52
20.133710861206055,20.624961853027344,52
53.96664810180664,70.02337646484375,52
39.08090591430664,46.096187591552734,52
36.40807342529297,0.9302548170089722,52
29.050819396972656,0.42077332735061646,52
9.243897438049316,32.59218978881836,52
1.6456161737442017,38.636138916015625,52
-5.417294025421143,26.48752784729004,52
16.73174476623535,28.790414810180664,52
-33.23194122314453,94.6554946899414,52
-57.782413482666016,59.823326110839844,52
35.32781219482422,9.823704719543457,52
-33.4072380065918,94.7313232421875,52
-32.70283508300781,65.15477752685547,52
-57.7606315612793,50.67585754394531,52
-11.501764297485352,65.5496597290039,52
6.863783836364746,47.955562591552734,52
-30.479379653930664,19.832975387573242,52
34.21154022216797,9.409588813781738,52
4.80856990814209,-10.418560981750488,52
-2.5051653385162354,-74.55647277832031,52
55.58700180053711,-16.823280334472656,52
-2.5655927658081055,17.991397857666016,52
5.012234687805176,-42.19417190551758,52
-45.416683197021484,58.48482131958008,52
17.886642456054688,-8.903077125549316,52
18.996551513671875,12.154850006103516,52
-45.298336029052734,-10.103018760681152,52
-49.06779479980469,26.771535873413086,52
30.53327178955078,12.016718864440918,52
42.62519073486328,-12.790251731872559,52
-38.546695709228516,14.385152816772461,52
7.882631778717041,68.9767837524414,52
-48.82371520996094,-14.860687255859375,52
7.13092565536499,60.70243835449219,52
50.17889404296875,74.74860382080078,52
-11.686137199401855,-25.03818130493164,52
-29.794021606445312,82.16126251220703,52
-14.47928237915039,23.79844093322754,52
47.014015197753906,2.3933207988739014,52
-46.861690521240234,22.736465454101562,52
-58.093162536621094,59.799285888671875,52
-10.605602264404297,26.890140533447266,52
59.337860107421875,70.77228546142578,52
80.22791290283203,11.094446182250977,52
22.541643142700195,28.630224227905273,52
38.194374084472656,64.49433135986328,52
48.710567474365234,-30.095731735229492,52
26.767087936401367,37.295654296875,52
40.828487396240234,-58.97971725463867,52
52.71896743774414,-68.59928131103516,52
-60.72064208984375,14.794363021850586,52
21.2390079498291,19.711305618286133,52
22.95228385925293,-30.628414154052734,52
-34.69656753540039,-54.343204498291016,52
-48.01095199584961,37.80897521972656,52
56.8379020690918,-14.995893478393555,52
27.59847640991211,70.37982940673828,52
-74.33783721923828,12.90184211730957,52
-45.04259490966797,-8.078408241271973,52
32.56410217285156,-16.788354873657227,52
23.5866756439209,-56.303192138671875,52
-54.16131591796875,-8.233832359313965,52
7.038140296936035,53.12464904785156,52
-34.14280319213867,-77.01624298095703,52
21.39398956298828,-75.48916625976562,52
-54.67451477050781,20.442914962768555,52
67.898193359375,-38.40129470825195,52
38.53086471557617,18.711894989013672,52
60.36659622192383,-18.554662704467773,52
-53.92042922973633,6.159306049346924,52
23.537763595581055,29.831850051879883,52
18.17759132385254,-18.94347381591797,52
-7.424109935760498,44.621543884277344,52
6.229250907897949,-74.98087310791016,52
11.342695236206055,-39.966827392578125,52
6.045785427093506,64.98640441894531,52
-51.7180061340332,0.296813428401947,52
34.10803985595703,37.7009162902832,52
15.16556453704834,-53.1779670715332,52
31.059520721435547,29.205839157104492,52
-12.59288501739502,-39.59131622314453,52
58.24687957763672,-40.571372985839844,52
-45.86865997314453,-11.242247581481934,52
81.63463592529297,-2.7616264820098877,52
-14.568161010742188,-42.265419006347656,52
68.9022445678711,-7.5079874992370605,52
33.166107177734375,34.22816467285156,52
-35.3460578918457,89.3160629272461,52
-60.09392547607422,5.666327476501465,52
25.58371353149414,11.849162101745605,52
-43.51925277709961,-72.75145721435547,52
32.018070220947266,71.16712188720703,52
56.451416015625,78.22126007080078,52
-57.43800354003906,-8.088688850402832,52
47.45957565307617,-16.01384925842285,52
67.53675842285156,-10.482874870300293,52
15.832027435302734,40.08773422241211,52
25.891904830932617,-75.8719253540039,52
-9.08279037475586,-65.86622619628906,52
-12.955184936523438,91.13536834716797,52
32.71879577636719,-36.768470764160156,52
-36.2530517578125,-11.995976448059082,52
28.60873031616211,-18.647977828979492,52
7.087183475494385,-34.151817321777344,181
28.32353401184082,-59.755859375,181
41.98027801513672,-74.31791687011719,181
0.5662180781364441,-42.31583023071289,181
-5.041908264160156,-79.15116882324219,181
-19.51886749267578,81.30389404296875,181
2.790104866027832,-98.46235656738281,181
30.98065948486328,-43.17908477783203,181
17.37558937072754,-59.68136978149414,181
37.76443862915039,-43.335716247558594,181
7.996298313140869,-48.03944396972656,181
-13.597071647644043,14.525668144226074,181
9.59286117553711,-59.01130676269531,181
30.31424903869629,55.13530731201172,181
40.72175216674805,-77.364501953125,181
25.299442291259766,19.036657333374023,181
8.966593742370605,-52.857696533203125,181
-3.2788925170898438,-69.07660675048828,181
28.9202823638916,-53.36573028564453,181
-3.88352632522583,-77.05506896972656,181
-5.533711910247803,-68.28911590576172,181
-16.923105239868164,-89.73196411132812,181
16.044193267822266,-92.30973052978516,181
-12.458982467651367,-70.73151397705078,181
-18.33329200744629,-82.7647476196289,181
45.18383026123047,-13.768412590026855,181
6.496582984924316,-33.811885833740234,181
45.192176818847656,-75.51156616210938,181
6.205699443817139,-34.50849533081055,181
31.745288848876953,-42.114776611328125,181
-14.60807991027832,-72.71247100830078,181
-5.250102519989014,-95.70252227783203,181
-4.157036304473877,-73.00379943847656,181
28.82621955871582,-76.18563079833984,181
27.381202697753906,-72.62032318115234,181
42.18519973754883,-80.28409576416016,181
-16.884729385375977,1.5371356010437012,181
-23.33246612548828,-82.89630889892578,181
47.49966812133789,-5.41369104385376,181
31.065067291259766,-93.21568298339844,181
28.269121170043945,-59.90630340576172,181
31.331499099731445,-42.4240608215332,181
-6.635520935058594,-54.5870475769043,181
18.64182472229004,-56.588836669921875,181
2.254809856414795,31.765573501586914,181
37.12801742553711,-75.16972351074219,181
44.4725227355957,-61.34393310546875,181
28.389589309692383,-85.76136016845703,181
0.46839985251426697,-74.42662048339844,181
40.268775939941406,-89.13592529296875,181
33.57145690917969,-83.61591339111328,181
20.11347007751465,-71.23269653320312,181
8.942505836486816,-101.52986145019531,181
-12.48851203918457,5.58223295211792,181
29.359878540039062,-42.43117904663086,181
4.261075973510742,-86.47651672363281,181
30.771076202392578,-42.034610748291016,181
-17.391630172729492,-74.29280853271484,181
20.757484436035156,-62.72605895996094,181
47.931968688964844,-76.37971496582031,181
42.021446228027344,-79.31657409667969,181
-25.41360092163086,-61.97447967529297,181
-3.4536654949188232,-42.50852584838867,181
-6.068249225616455,-82.47098541259766,181
15.884195327758789,-100.73097229003906,181
29.59200668334961,-88.15650939941406,181
-28.14238739013672,-66.12213897705078,181
16.225170135498047,-84.54640197753906,181
31.27805519104004,-56.69551467895508,181
-28.587316513061523,-73.3430404663086,181
46.32604217529297,-76.07991790771484,181
2.9712178707122803,-88.00431823730469,181
22.310022354125977,-61.35911178588867,181
30.32724380493164,-48.39358901977539,181
-14.019418716430664,-77.5218505859375,181
-5.041908264160156,-79.15116882324219,181
52.07960891723633,-66.65433502197266,181
44.664031982421875,-38.53913497924805,181
-28.608205795288086,-89.87109375,181
37.46756362915039,-73.70262145996094,181
27.542572021484375,-75.06463623046875,181
53.68312454223633,-63.568721771240234,181
-0.9198682308197021,-71.47470092773438,181
-7.480069160461426,-40.90544891357422,181
8.28634262084961,-55.81291580200195,181
-14.607402801513672,-72.7043685913086,181
25.57975196838379,-81.28643798828125,181
-26.251100540161133,-83.11898803710938,181
46.98305130004883,-49.93705749511719,181
-6.21500825881958,-55.32524871826172,181
10.892638206481934,-92.5723876953125,181
31.630645751953125,-40.94596481323242,181
2.041231155395508,-93.75601959228516,181
58.83567810058594,-53.38197326660156,181
8.837454795837402,-42.15800094604492,181
43.280826568603516,-65.80928802490234,181
26.486534118652344,-87.3140640258789,181
3.2047982215881348,-88.00550842285156,181
-1.79155433177948,-42.278892517089844,181
-0.31300920248031616,-81.81629943847656,181
42.30051803588867,-84.42507934570312,181
24.792667388916016,-98.56439971923828,181
-3.5211191177368164,-85.76260375976562,181
31.110118865966797,-56.54214859008789,181
-5.041908264160156,-79.15116882324219,181
17.714534759521484,-99.16744232177734,181
33.36116409301758,-89.83503723144531,181
31.360244750976562,-42.537349700927734,181
-28.873987197875977,9.341008186340332,181
-19.999725341796875,-71.41240692138672,181
-10.876888275146484,-82.02787780761719,181
37.14020919799805,-75.91658020019531,181
9.987671852111816,-98.16483306884766,181
20.3991641998291,-80.1969223022461,181
31.743623733520508,-42.183013916015625,181
32.794063568115234,-62.592124938964844,181
2.6200263500213623,-84.40731811523438,181
57.56351089477539,-59.36247253417969,181
46.11626052856445,-56.616275787353516,181
6.96746301651001,-89.58039093017578,181
72.6985092163086,-43.89311218261719,181
-30.727008819580078,-42.291927337646484,181
28.539701461791992,-88.96131896972656,181
25.084760665893555,-82.9747543334961,181
29.42010498046875,-41.5097770690918,181
16.677278518676758,-59.02785873413086,181
0.352658212184906,-37.61688995361328,181
31.83934783935547,71.09878540039062,181
-19.361804962158203,-45.829925537109375,181
33.53720474243164,24.448244094848633,181
14.050856590270996,-65.65997314453125,181
22.439468383789062,-70.56715393066406,181
0.8149677515029907,-64.28768157958984,181
10.794292449951172,-34.23580551147461,181
33.956241607666016,-83.74249267578125,181
56.12082290649414,-60.022159576416016,181
11.449110984802246,-46.830833435058594,181
22.767108917236328,-81.60426330566406,181
-4.979496479034424,-36.0628776550293,181
11.135467529296875,-39.02692413330078,181
3.733736038208008,-86.0861587524414,181
37.629844665527344,-43.312747955322266,181
13.170565605163574,-97.18446350097656,181
20.606460571289062,-79.61640930175781,181
38.64802551269531,-42.79423904418945,181
15.911373138427734,-100.75492095947266,181
42.927635192871094,-49.220436096191406,181
44.06835174560547,-64.75819396972656,181
25.37027931213379,-44.7169303894043,186
-7.199273109436035,-8.850632667541504,186
39.545814514160156,-48.38502502441406,186
6.515164375305176,-63.804725646972656,186
27.847585678100586,-45.5208625793457,186
-1.7561134099960327,-52.870174407958984,186
26.518573760986328,-48.19322204589844,186
34.23722839355469,-36.79487609863281,186
17.518077850341797,-95.7123031616211,186
27.322744369506836,-88.65270233154297,186
23.611770629882812,-52.758544921875,186
30.33082389831543,-48.49190902709961,186
26.905250549316406,-49.00996017456055,186
65.65227508544922,-35.719017028808594,186
24.00672149658203,-48.195045471191406,186
27.174560546875,-51.17230224609375,186
22.758708953857422,-52.16896438598633,186
5.4229326248168945,-49.17314529418945,186
17.56934928894043,-59.178367614746094,186
16.68353271484375,-37.71331787109375,186
44.854183197021484,2.646106004714966,186
58.87860870361328,-40.024227142333984,186
82.66041564941406,2.125243902206421,186
4.088143348693848,-83.93180084228516,186
16.305313110351562,-44.3904914855957,186
50.050357818603516,-68.99983215332031,186
18.028011322021484,-88.32066345214844,186
21.897293090820312,-51.44254684448242,186
6.845789909362793,-46.6184196472168,186
17.86311149597168,-95.76908874511719,186
27.187129974365234,-63.715816497802734,186
36.55397033691406,-36.764591217041016,186
22.376853942871094,-51.629905700683594,186
-27.427824020385742,-64.53741455078125,186
25.505041122436523,-44.8970947265625,186
12.967265129089355,-50.87580871582031,186
18.03432846069336,-88.32544708251953,186
24.117963790893555,-45.53559875488281,186
-26.329986572265625,-68.16896057128906,186
6.996579170227051,-44.47407531738281,186
39.0228157043457,-53.67927169799805,186
3.0692367553710938,-93.56681060791016,186
24.546226501464844,-41.296836853027344,186
17.019102096557617,-48.29075622558594,186
5.683773040771484,-50.43044662475586,186
24.601091384887695,-47.64170837402344,186
26.498558044433594,-48.14498519897461,186
25.605117797851562,-46.64274597167969,186
42.56664276123047,-58.457332611083984,186
13.996662139892578,-65.63456726074219,186
2.2656590938568115,-87.70941925048828,186
59.59037780761719,-66.75328063964844,186
-19.80874252319336,-90.83723449707031,186
28.537811279296875,-40.70366287231445,186
67.8187026977539,-36.50870132446289,186
27.532703399658203,-43.65599822998047,186
37.992340087890625,-42.250244140625,186
24.206701278686523,-48.03516387939453,186
20.060365676879883,-49.5711555480957,186
57.779884338378906,-61.821964263916016,186
24.39512825012207,-41.3037109375,186
18.221675872802734,-53.28712844848633,186
60.617061614990234,-39.940067291259766,186
2.177206516265869,-47.46067428588867,186
4.991325378417969,-50.65025329589844,186
1.9738694429397583,-40.27457046508789,186
24.10560417175293,-52.7346305847168,186
25.589906692504883,-46.614768981933594,186
35.32149887084961,-50.843994140625,186
47.84355926513672,-76.53092956542969,186
22.7839412689209,-54.32299041748047,186
-20.294204711914062,-58.99536895751953,186
22.194883346557617,-51.457122802734375,186
25.39333724975586,-44.635597229003906,186
24.58340072631836,-41.22434997558594,186
2.3117117881774902,72.898193359375,186
25.05527114868164,-41.941898345947266,186
29.562232971191406,-49.63901138305664,186
25.614383697509766,-46.64179611206055,186
11.37340259552002,-50.9966926574707,186
43.4967155456543,-55.5357666015625,186
-21.317340850830078,-59.15650939941406,186
63.853397369384766,0.05852343514561653,186
21.606077194213867,-45.3314208984375,186
22.56389617919922,-42.59029006958008,186
-7.013412952423096,-46.26349639892578,186
44.76861572265625,2.0065813064575195,186
16.477577209472656,-81.6385269165039,186
8.37976360321045,-35.408878326416016,186
-49.39789581298828,-75.9656753540039,186
-28.12249183654785,-72.01435852050781,186
13.33321762084961,-46.888938903808594,186
0.4731852114200592,-86.5788803100586,186
-22.842914581298828,-56.183284759521484,186
2.2721409797668457,49.39310836791992,186
20.987083435058594,-66.28141784667969,186
23.041828155517578,-54.298675537109375,186
50.486507415771484,-50.848472595214844,186
59.5340690612793,-66.54193878173828,186
59.977783203125,-61.95351028442383,186
9.835956573486328,-41.45965576171875,186
30.18967628479004,-50.72196578979492,186
-30.566635131835938,-64.72683715820312,186
22.41063690185547,-62.06138229370117,197
36.82401657104492,-40.66767501831055,197
-7.30854606628418,-61.481903076171875,197
4.130773544311523,-79.51100158691406,197
-16.858572006225586,-95.41900634765625,197
7.580594539642334,-78.46681213378906,197
1.5283665657043457,-89.55879211425781,197
15.911031723022461,-42.87059783935547,197
11.410305976867676,-70.28470611572266,197
32.041221618652344,-67.46141052246094,197
-17.24405860900879,-86.55815124511719,197
-2.9751553535461426,-62.23032760620117,197
-14.25619888305664,-74.73082733154297,197
-2.561809778213501,-65.34320068359375,197
15.281611442565918,-72.26386260986328,197
-11.523154258728027,19.896610260009766,197
9.846517562866211,-81.32935333251953,197
-14.3002347946167,-75.05831146240234,197
-15.57441520690918,-68.41059112548828,197
12.831730842590332,-74.17076873779297,197
-4.228401184082031,-56.913414001464844,197
43.62564468383789,-64.60658264160156,197
34.03834915161133,-83.7537612915039,197
-13.873797416687012,-72.63162231445312,197
-13.630825996398926,-44.68238067626953,197
18.179222106933594,-85.9899673461914,197
13.557896614074707,-68.412353515625,197
-7.1503753662109375,-67.80781555175781,197
13.614063262939453,-68.51580810546875,197
26.97309684753418,-81.3773422241211,197
-0.015684474259614944,-97.22157287597656,197
10.158574104309082,-77.63798522949219,197
-0.30117642879486084,-27.239660263061523,197
10.572470664978027,-83.54596710205078,197
-2.1964824199676514,-58.89667892456055,197
-0.5582199692726135,-87.33839416503906,197
-3.75075101852417,-69.13330078125,197
7.451972961425781,-51.9633674621582,197
10.624890327453613,-83.55858612060547,197
42.00069046020508,-79.33760833740234,197
26.108266830444336,-87.31623840332031,197
9.36676025390625,-88.0385971069336,197
18.20114517211914,-49.09839630126953,197
9.994562149047852,-61.775108337402344,197
-29.479074478149414,-74.93965148925781,197
-12.99447250366211,-90.68161010742188,197
10.708463668823242,-83.67527770996094,197
3.6944243907928467,-89.65836334228516,197
21.43092155456543,-91.03874206542969,197
43.84825134277344,-75.90077209472656,197
-3.717406988143921,-96.04171752929688,197
43.724029541015625,-94.6297378540039,197
34.99152755737305,-57.22467041015625,197
21.9434757232666,-85.21097564697266,197
8.930350303649902,-72.94107818603516,197
-3.2728383541107178,-48.51734161376953,197
43.724945068359375,-94.63063049316406,197
17.90601921081543,-46.25518035888672,197
67.09251403808594,-59.978515625,197
3.0586791038513184,-34.059226989746094,197
16.49738883972168,-79.41938018798828,197
-19.405874252319336,-83.09050750732422,197
-19.439184188842773,-69.27014923095703,197
58.78910446166992,-50.43616485595703,197
13.860675811767578,-87.45909118652344,197
13.632890701293945,-94.93028259277344,197
12.024526596069336,-43.49874496459961,197
-6.668721675872803,-55.549522399902344,197
41.116329193115234,-89.36254119873047,197
-28.96847915649414,-87.2557601928711,197
4.475743293762207,-99.89886474609375,197
1.0611666440963745,-84.71794891357422,197
17.984634399414062,-81.17864227294922,197
-7.124569416046143,-97.1701889038086,197
27.93541717529297,-66.7804183959961,197
-6.706653118133545,-74.59000396728516,197
-16.882492065429688,-45.33195495605469,197
1.4389508962631226,-87.92461395263672,197
0.05129047483205795,-97.57184600830078,197
38.72789764404297,-92.15106201171875,197
41.061100006103516,-79.74331665039062,197
-10.328104972839355,-67.90249633789062,197
-20.74742889404297,-75.94737243652344,197
3.6597487926483154,-93.94428253173828,197
3.718417167663574,-79.20730590820312,197
7.607664585113525,-71.13147735595703,197
-15.622817993164062,-89.51715087890625,197
-17.93368911743164,-68.54621887207031,197
19.042524337768555,-87.96186065673828,197
39.57543182373047,-77.11341094970703,197
-4.4566569328308105,-75.84646606445312,197
-5.99170446395874,-73.61947631835938,197
-4.8046698570251465,-59.31216812133789,197
-17.24405860900879,-86.55815124511719,197
25.76466178894043,-91.88690948486328,197
-32.00759506225586,-79.49781799316406,197
-3.5842740535736084,-69.1686782836914,197
10.671676635742188,-87.63480377197266,197
10.486262321472168,-83.07837677001953,197
5.01417875289917,-76.88116455078125,197
13.868356704711914,-87.04693603515625,197
-14.994799613952637,-92.94918060302734,197
-10.32839584350586,-67.90360260009766,197
-5.828152656555176,-55.748451232910156,197
-14.839523315429688,-72.77306365966797,197
-7.322897911071777,-93.7232437133789,197
53.595130920410156,-40.25570297241211,197
9.542947769165039,-88.98605346679688,197
26.189254760742188,-64.54776763916016,197
0.5794497728347778,-83.87724304199219,197
15.203801155090332,-89.31656646728516,197
-10.09945011138916,-72.09391784667969,197
1.847607135772705,-79.55946350097656,197
14.989337921142578,-83.9665298461914,197
13.006561279296875,-74.16227722167969,197
-15.674176216125488,-71.01630401611328,197
-14.576483726501465,-72.5712661743164,197
1.0918464660644531,-73.15679168701172,197
-8.418682098388672,-57.172332763671875,197
-15.622723579406738,-89.51216888427734,197
-4.310766220092773,-76.32890319824219,197
-11.020458221435547,-41.13811492919922,197
-8.439485549926758,-67.1331558227539,197
-11.161188125610352,-66.17344665527344,197
4.477397918701172,-52.124263763427734,197
0.6351324915885925,-81.3086166381836,197
22.522327423095703,-81.21930694580078,197
42.33638381958008,-64.84799194335938,197
-8.308486938476562,-27.18042755126953,197
36.44730758666992,-43.615665435791016,197
-11.822473526000977,-61.935394287109375,197
14.930035591125488,-73.47339630126953,197
-2.9090805053710938,-39.1225471496582,197
46.24127960205078,-66.12115478515625,197
45.85735321044922,-56.937530517578125,197
10.912003517150879,-87.67078399658203,197
15.726766586303711,-80.54322052001953,197
-20.710891723632812,-83.16334533691406,197
8.215235710144043,-70.24954986572266,197
22.32795524597168,-48.64227294921875,197
-4.281846046447754,-70.78257751464844,197
-4.988211631774902,-74.59201049804688,197
-14.300409317016602,-75.05830383300781,197
-3.819291353225708,-77.0719223022461,197
7.6063642501831055,-71.31687927246094,197
0.8367990851402283,-72.76779174804688,197
16.441158294677734,-79.36113739013672,197
13.663369178771973,-92.61077117919922,197
21.067188262939453,-87.87469482421875,197
26.7147216796875,-42.848663330078125,197
34.38077926635742,-72.378662109375,197
46.89845275878906,-78.2711410522461,197
21.069171905517578,-80.49565887451172,197
-11.6444091796875,-75.46824645996094,197
-11.269227981567383,-46.67856979370117,197
10.613789558410645,-46.143577575683594,197
8.930350303649902,-72.94107818603516,197
17.061050415039062,-94.31239318847656,197
11.386124610900879,-78.99381256103516,197
5.075357437133789,-65.78524780273438,197
-15.32811450958252,-70.73387908935547,197
-0.5995134115219116,-71.78732299804688,197
17.727861404418945,-70.90687561035156,197
7.003715991973877,-89.59587097167969,197
49.13188934326172,-6.637663841247559,197
18.33240509033203,-58.49919128417969,197
-2.3334739208221436,-98.84101867675781,197
19.72010612487793,-95.08970642089844,197
10.150090217590332,-4.323116779327393,197
35.23862075805664,-51.005889892578125,197
29.020082473754883,-83.67057037353516,197
34.9212760925293,-74.71627044677734,197
-8.349265098571777,-66.71316528320312,197
-13.105009078979492,-46.27983093261719,197
25.290849685668945,-88.34288787841797,197
-15.611869812011719,-70.37490844726562,197
23.077211380004883,-84.56806945800781,197
-9.183928489685059,-27.92904281616211,197
5.832896709442139,-52.7326545715332,197
4.054791450500488,-84.50517272949219,197
37.45907974243164,-76.6033935546875,197
13.672721862792969,-61.99943542480469,197
3.6264514923095703,-69.1718978881836,197
7.462008476257324,-79.8255615234375,197
30.72589683532715,-41.58430099487305,197
28.07887840270996,-66.8437728881836,197
38.75997543334961,-79.28665924072266,197
27.30533790588379,-81.48345947265625,197
-11.314159393310547,-96.98611450195312,197
19.629480361938477,-96.29396057128906,197
45.232086181640625,-75.58260345458984,197
24.36878776550293,-96.48867797851562,197
-8.471160888671875,-73.18412780761719,197
49.65531539916992,-30.921600341796875,197
-29.136709213256836,-67.98815155029297,197
16.897754669189453,-91.47866821289062,197
-0.25369858741760254,-38.39328384399414,197
8.121662139892578,-52.96125793457031,197
2.906989812850952,-91.54155731201172,197
12.219449996948242,-86.81883239746094,197
19.684112548828125,-52.29121780395508,197
5.331783771514893,-76.81824493408203,197
13.679694175720215,-70.19966125488281,197
19.342498779296875,-91.23973083496094,197
8.70927906036377,-97.67430114746094,197
-0.8178074359893799,-41.629276275634766,197
20.670175552368164,-44.513267517089844,197
-6.561395168304443,-61.750282287597656,197
3.6169357299804688,-64.96961975097656,197
21.061113357543945,-82.33915710449219,197
13.877645492553711,-93.42567443847656,197
9.920877456665039,-75.3862533569336,197
3.0931265354156494,-88.07250213623047,197
4.989593029022217,-67.82237243652344,197
-1.2663294076919556,-78.78445434570312,197
-1.7314008474349976,-59.68486404418945,197
58.22785186767578,-62.51080322265625,197
32.03653335571289,-75.78278350830078,197
11.034903526306152,-87.73175048828125,197
-13.131251335144043,-58.42304992675781,197
29.412961959838867,-33.78830337524414,197
1.5220518112182617,-66.64845275878906,197
-0.8178074359893799,-41.629276275634766,197
11.336324691772461,-56.784671783447266,197
5.181972503662109,-28.824729919433594,197
-30.36921501159668,-75.21438598632812,197
27.672016143798828,-75.1363754272461,197


==> Assets/t-SNE/Ours-1-0.482.txt <==
x,y,label
-61.041873931884766,63.04168701171875,5
-46.436275482177734,6.283275127410889,5
-33.62812423706055,69.97532653808594,5
-78.09998321533203,28.683696746826172,5
9.349196434020996,38.06106948852539,5
13.279814720153809,48.07036590576172,5
-5.618852615356445,-2.006239891052246,5
-68.88692474365234,15.937506675720215,5
-51.4311408996582,25.132532119750977,5
-78.80553436279297,28.787967681884766,5
1.5754079818725586,38.626060485839844,5
-25.25301170349121,52.1815299987793,5
-24.619876861572266,43.449546813964844,5
-78.3941879272461,26.525209426879883,5
-52.15412521362305,59.82957458496094,5
-61.9759407043457,49.69106674194336,5
-43.7798957824707,24.133981704711914,5
-44.257076263427734,-17.817914962768555,5
-52.17906951904297,61.33307647705078,5
-51.22753143310547,62.479026794433594,5
-52.869956970214844,61.745887756347656,5
-38.23536682128906,36.964820861816406,5
-35.56965637207031,62.150367736816406,5
49.9278450012207,74.79829406738281,5
-47.207820892333984,62.78227615356445,5
-33.60203170776367,70.73971557617188,5
51.996829986572266,-6.084369659423828,5
51.47698211669922,73.86029815673828,5
-40.6518440246582,67.49996185302734,5
-28.983009338378906,71.49308013916016,5
0.9812219142913818,54.28873825073242,5
-58.61992263793945,52.846309661865234,5
-38.274375915527344,62.83478927612305,5
-43.832557678222656,58.776737213134766,5
-55.01980972290039,6.612846851348877,5
-5.032248020172119,56.378997802734375,5
-55.98720169067383,48.68794250488281,5
-36.23222732543945,53.51190185546875,5
-57.17394256591797,4.700303554534912,5
-62.917362213134766,16.39710235595703,5
27.50311851501465,71.93211364746094,5
-54.835731506347656,63.666160583496094,5
-50.288291931152344,67.48109436035156,5
-55.78042221069336,66.70783996582031,5
-31.918386459350586,27.981157302856445,5
-36.66596984863281,65.53140258789062,5
-57.8912353515625,58.58003616333008,5
-34.452632904052734,63.766761779785156,5
-37.68810272216797,48.18368148803711,5
-31.26091957092285,59.83600997924805,5
-53.451229095458984,56.312339782714844,5
-23.332826614379883,-1.832976222038269,5
-17.180185317993164,96.57054138183594,5
-29.20646095275879,87.9952621459961,5
-81.88615417480469,35.98944854736328,5
-25.895305633544922,26.782838821411133,5
-32.07217025756836,86.2330093383789,5
58.81980895996094,75.93597412109375,5
-22.735076904296875,43.80440902709961,5
-12.96560287475586,-4.4442315101623535,5
47.94066619873047,30.33680534362793,5
-50.03681945800781,60.20386505126953,5
54.252811431884766,-29.65242576599121,5
6.216728687286377,63.819190979003906,5
-8.845870018005371,72.2347183227539,5
52.79856872558594,-28.75229835510254,5
-57.50619125366211,60.47800827026367,5
-59.71738052368164,62.42097091674805,5
27.267044067382812,55.55979537963867,5
-65.28359985351562,59.40342330932617,5
60.159908294677734,78.2214126586914,5
-28.298015594482422,71.7306900024414,5
14.555891036987305,62.16305160522461,5
6.008854866027832,52.02701187133789,5
-52.24230194091797,67.2380599975586,5
27.459613800048828,-58.34788513183594,5
-28.335710525512695,71.79412841796875,5
-19.800912857055664,14.1316556930542,5
-52.79579162597656,61.738285064697266,5
-62.51254653930664,14.351947784423828,5
-71.84757995605469,36.88499450683594,5
-62.5555419921875,55.43450927734375,5
59.36220932006836,74.00872802734375,5
58.81092071533203,76.02767944335938,5
-63.0577278137207,19.595882415771484,5
-46.967655181884766,52.75761413574219,5
-53.88662338256836,50.81059265136719,5
-62.32215118408203,14.072422981262207,5
-45.88270568847656,58.86491012573242,5
8.766214370727539,30.033248901367188,5
55.50883865356445,79.02597045898438,5
-58.383338928222656,60.02277755737305,5
-22.039318084716797,49.95564651489258,5
-68.36285400390625,54.84010314941406,5
-64.39335632324219,53.389400482177734,5
-25.683134078979492,50.777732849121094,5
-46.20186233520508,59.199153900146484,5
-46.740631103515625,9.18323802947998,5
50.724769592285156,-33.2225456237793,5
54.102760314941406,22.487199783325195,5
0.46488022804260254,57.10218048095703,5
-27.754676818847656,72.30692291259766,5
-32.957550048828125,95.31637573242188,5
-53.592262268066406,59.81373596191406,5
-61.69646072387695,65.65511322021484,5
-37.89009094238281,64.53465270996094,5
-56.66141891479492,26.411773681640625,5
4.323972702026367,47.86423873901367,5
29.606670379638672,70.93055725097656,5
-58.29499435424805,22.81254768371582,5
-29.492002487182617,-12.203912734985352,5
-62.034339904785156,67.02743530273438,5
-5.915037631988525,90.03850555419922,5
59.49587631225586,73.939208984375,5
-56.281368255615234,26.89614486694336,5
-23.59193992614746,-40.38697052001953,5
-46.30970001220703,8.220050811767578,5
-36.22319412231445,56.064903259277344,5
-37.315914154052734,62.82602310180664,5
-31.476119995117188,65.4024429321289,111
57.61727523803711,75.8006591796875,111
26.313480377197266,17.641103744506836,111
2.0974371433258057,61.62944793701172,111
23.50782585144043,27.22535514831543,111
9.651535034179688,92.78358459472656,111
-60.097442626953125,62.89101791381836,111
76.38211822509766,30.468534469604492,111
29.266292572021484,-22.818166732788086,111
48.23622131347656,-8.48843765258789,111
-9.91240119934082,-50.865875244140625,111
61.22469711303711,78.05471801757812,111
-25.902116775512695,-37.69914245605469,111
-33.74287033081055,89.9285888671875,111
-18.14621353149414,82.04165649414062,111
-25.908958435058594,62.360076904296875,111
64.49256896972656,70.12841033935547,111
60.017066955566406,80.4117431640625,111
-37.04877853393555,39.101016998291016,111
-20.730756759643555,89.04592895507812,111
-33.995697021484375,61.46975326538086,111
-35.92930221557617,82.08354187011719,111
15.900176048278809,43.06280517578125,111
-31.41032600402832,62.55476379394531,111
58.694313049316406,73.75502014160156,111
28.64679527282715,-5.893532752990723,111
-3.775388717651367,-60.8722038269043,111
48.31880569458008,55.80072021484375,111
58.95487976074219,2.561225652694702,111
70.05496978759766,44.05190658569336,111
54.247764587402344,-29.64981460571289,111
-33.07898712158203,94.58067321777344,111
31.590065002441406,37.32303237915039,111
-12.91551399230957,67.65895080566406,111
37.113834381103516,8.063042640686035,111
4.150152206420898,59.1933708190918,111
58.96190643310547,2.2151129245758057,111
26.625585556030273,28.520492553710938,111
0.9569674134254456,25.72261619567871,111
-51.820980072021484,51.71847152709961,111
73.09835815429688,27.242002487182617,111
39.21366882324219,79.89447021484375,111
27.257221221923828,80.71343994140625,111
-26.58826446533203,61.99907684326172,111
-22.573556900024414,82.53308868408203,111
3.026487112045288,70.4035873413086,111
-38.44435119628906,46.770023345947266,111
-29.174583435058594,56.4769287109375,111
24.58991050720215,66.29047393798828,111
18.353412628173828,69.65077209472656,111
57.003719329833984,76.45791625976562,111
61.65887451171875,81.14221954345703,111
28.34761619567871,5.587515354156494,111
30.413270950317383,69.96236419677734,111
62.5525016784668,-53.604915618896484,111
10.898500442504883,91.42478942871094,111
-7.989462375640869,25.714021682739258,111
-37.819122314453125,65.06739807128906,111
63.25682067871094,75.24288177490234,111
62.347286224365234,70.28229522705078,111
-27.043292999267578,25.152118682861328,111
-31.27142906188965,66.2831802368164,111
48.24656677246094,29.5440673828125,111
-7.565491676330566,86.48960876464844,111
-35.93228530883789,-33.072879791259766,111
-38.328102111816406,48.541900634765625,111
57.101192474365234,27.897842407226562,111
-29.968313217163086,92.35469055175781,111
63.39628982543945,74.39315795898438,111
-22.109146118164062,49.52566909790039,111
55.03034973144531,75.12876892089844,111
30.864490509033203,69.802001953125,111
40.66518020629883,27.97310447692871,111
43.0587158203125,63.76322555541992,111
50.981956481933594,30.602859497070312,111
-2.4478726387023926,83.27782440185547,111
49.09092712402344,41.84492492675781,111
-72.1167221069336,-8.180106163024902,111
57.35011291503906,29.317773818969727,111
26.53114128112793,18.002708435058594,111
-12.086817741394043,15.021661758422852,111
-53.565711975097656,-76.9146728515625,111
-71.67526245117188,-37.34089660644531,111
39.36568069458008,-4.723978519439697,111
-15.508086204528809,9.212955474853516,111
80.6250228881836,-41.35020446777344,111
31.022058486938477,77.16596984863281,111
4.397378921508789,77.92242431640625,111
54.08999252319336,-0.1851128488779068,111
38.29058074951172,65.5454330444336,111
-58.91600799560547,52.25493240356445,111
35.77070617675781,18.826194763183594,111
35.235443115234375,49.78478240966797,111
15.76010513305664,42.76516342163086,111
78.10154724121094,-41.36648178100586,111
79.8268051147461,27.707290649414062,111
57.39411163330078,7.847102642059326,111
-3.634812831878662,10.925857543945312,111
18.69240379333496,50.235042572021484,111
-64.13232421875,11.340217590332031,111
-33.142555236816406,14.702374458312988,111
58.97915267944336,2.350015640258789,111
78.45297241210938,19.138282775878906,111
58.769493103027344,3.457137107849121,111
1.5624792575836182,38.61591720581055,111
2.9057185649871826,14.633838653564453,111
-35.0344123840332,90.31847381591797,111
39.21366882324219,79.89447021484375,111
-86.1087875366211,38.16738510131836,111
24.824600219726562,16.266983032226562,111
-35.486480712890625,-25.398393630981445,111
-51.00255584716797,64.1800537109375,111
-21.65241813659668,14.32844352722168,111
-57.81361770629883,-43.59134292602539,111
68.44221496582031,30.268442153930664,111
6.978670597076416,14.789260864257812,170
-0.09739924967288971,26.488479614257812,170
-19.085535049438477,14.150811195373535,170
30.68871307373047,58.28052520751953,170
31.807769775390625,19.886188507080078,170
-13.78941822052002,11.89851188659668,170
-19.73262596130371,11.127331733703613,170
36.86500930786133,29.16717529296875,170
-12.641212463378906,-48.05107498168945,170
66.57823944091797,27.716238021850586,170
-2.986154079437256,31.008378982543945,170
9.449790954589844,-14.303123474121094,170
29.136526107788086,23.3397216796875,170
21.698484420776367,23.974376678466797,170
-23.068897247314453,8.891619682312012,170
-9.723173141479492,24.98775863647461,170
-49.557777404785156,-6.613393783569336,170
-12.754165649414062,91.13338470458984,170
-6.081389427185059,25.812883377075195,170
36.11630630493164,26.52915382385254,170
-2.9216055870056152,25.942642211914062,170
-1.9256385564804077,26.971832275390625,170
1.565476894378662,27.631208419799805,170
31.468326568603516,26.977157592773438,170
1.0732680559158325,33.75887680053711,170
2.6224687099456787,-56.445865631103516,170
47.794456481933594,11.070832252502441,170
79.90996551513672,28.539133071899414,170
-78.05032348632812,-28.556360244750977,170
-55.451045989990234,19.713701248168945,170
-0.3280303478240967,29.39064598083496,170
-7.392643928527832,23.692232131958008,170
-4.358030796051025,26.9078311920166,170
-4.032292366027832,25.71595001220703,170
15.17556381225586,-41.86823654174805,170
3.5032737255096436,18.39293098449707,170
-3.416997194290161,25.858781814575195,170
26.1825008392334,-26.945632934570312,170
-2.5738346576690674,32.52927780151367,170
-12.224891662597656,51.02165603637695,170
-28.583297729492188,26.896240234375,170
-59.736305236816406,-53.25287628173828,170
24.878681182861328,31.773666381835938,170
0.4992266595363617,27.23293113708496,170
-57.06322479248047,-8.419057846069336,170
-9.277990341186523,18.938579559326172,170
3.734327554702759,26.353694915771484,170
28.317590713500977,18.025527954101562,170
-4.292651653289795,26.262948989868164,170
35.700138092041016,25.571821212768555,170
28.329275131225586,24.235530853271484,170
-23.520660400390625,26.91931915283203,170
3.367091178894043,10.124342918395996,170
-33.9764289855957,-1.0587108135223389,170
29.396085739135742,23.140281677246094,170
-1.659558653831482,25.19984245300293,170
-3.433487892150879,29.51219367980957,170
-52.10719680786133,50.09880828857422,170
-4.80720329284668,25.110658645629883,170
-9.081031799316406,23.5662841796875,170
23.971166610717773,31.72035026550293,170
-92.8379135131836,-22.335996627807617,170
36.90574264526367,26.299570083618164,170
26.68575668334961,16.110721588134766,170
1.9896037578582764,26.84711265563965,170
-9.63297176361084,8.491777420043945,170
-63.272254943847656,3.2267887592315674,170
-2.0515189170837402,28.19937515258789,170
-59.43760299682617,20.539875030517578,170
-16.01618194580078,36.43141174316406,170
-12.29407024383545,29.433195114135742,170
-25.28973388671875,73.65039825439453,170
-9.617636680603027,8.26898193359375,170
21.987796783447266,17.60028839111328,170
-56.18134689331055,-6.92022180557251,170
-5.07398796081543,33.99329376220703,170
33.34491729736328,36.254478454589844,170
-42.58474349975586,15.278955459594727,170
-2.083106279373169,26.037538528442383,170
25.410938262939453,32.84932327270508,170
-50.761112213134766,-34.32979965209961,170
-22.240760803222656,18.52688217163086,170
-3.2279622554779053,29.842449188232422,170
41.15437316894531,21.365989685058594,170
3.5181214809417725,26.74446678161621,170
-2.3765430450439453,21.69898223876953,170
-78.5983657836914,10.272832870483398,170
24.68924331665039,23.756879806518555,170
-56.26591110229492,-27.71140480041504,170
-19.752334594726562,24.712080001831055,170
0.26586946845054626,29.310449600219727,170
-5.49009370803833,23.39637565612793,170
-66.38798522949219,0.09350062161684036,170
-29.399574279785156,0.7451853156089783,170
16.958532333374023,21.530670166015625,170
24.8551025390625,19.138212203979492,170
22.3834228515625,8.693390846252441,170
-29.06328773498535,22.91336441040039,170
19.406551361083984,19.178176879882812,170
-2.4957611560821533,18.060035705566406,170
12.028701782226562,40.80513381958008,170
-7.148674964904785,23.542314529418945,170
31.903169631958008,20.99872589111328,170
20.3971004486084,16.04283905029297,170
-26.528993606567383,-2.3223276138305664,170
3.9975881576538086,-10.927323341369629,170
-9.073984146118164,24.54206085205078,170
0.32754260301589966,27.158409118652344,170
-45.50688552856445,-5.547404766082764,170
-10.539334297180176,8.779603004455566,170
30.250329971313477,58.92194747924805,170
-3.0981485843658447,30.05274772644043,170
0.8847172856330872,32.64057922363281,170
-29.183183670043945,24.876272201538086,170
-13.939836502075195,-3.4954817295074463,170
15.96150016784668,14.11389446258545,170
0.12873828411102295,24.8242130279541,170
-62.272281646728516,-19.763757705688477,170
-63.92417526245117,-20.75200653076172,170
20.24158477783203,16.150978088378906,170
19.98859214782715,17.474546432495117,170
13.322127342224121,48.65859603881836,170
47.96541213989258,37.940467834472656,170
-3.45099139213562,26.729013442993164,170
-82.13809967041016,17.47547149658203,170
20.002307891845703,18.612688064575195,170
20.347084045410156,16.093669891357422,170
-61.72908020019531,-23.974151611328125,170
39.33992004394531,40.8730583190918,170
1.7095991373062134,21.00908088684082,170
-17.54816436767578,64.21910858154297,170
40.990455627441406,-26.98282241821289,170
-6.125292778015137,17.409008026123047,170
22.832597732543945,21.493816375732422,170
32.718666076660156,37.19388198852539,170
0.4770376682281494,24.565462112426758,170
-3.5932271480560303,30.25444984436035,170
-5.241176605224609,26.405641555786133,170
-4.013978004455566,30.575881958007812,170
-29.36362648010254,25.98046875,170
25.532854080200195,19.187149047851562,170
33.64083480834961,20.145278930664062,170
-0.10497753322124481,22.940019607543945,170
-6.904735565185547,27.478748321533203,170
-3.1997172832489014,30.06344223022461,170
-36.897865295410156,-48.31747055053711,170
-28.133625030517578,29.974227905273438,170
2.6224687099456787,-56.445865631103516,170
-67.72952270507812,-40.14528274536133,170
29.482959747314453,40.86862564086914,170
35.9560432434082,18.969030380249023,170
23.269351959228516,13.963493347167969,170
-10.263051986694336,9.102753639221191,170
-21.018285751342773,86.7320785522461,170
-57.28983688354492,-19.415462493896484,170
-29.023473739624023,25.358266830444336,170
-45.561073303222656,-5.620364665985107,170
-0.8801892399787903,22.432025909423828,170
-5.416950702667236,27.677043914794922,170
-46.95188903808594,-17.410083770751953,170
-20.47634506225586,-55.54784393310547,170
-27.115686416625977,11.784811019897461,178
51.122764587402344,69.14990234375,178
-29.225154876708984,28.368135452270508,178
-40.00986099243164,-2.7235000133514404,178
-50.48509979248047,62.45107650756836,178
34.17052459716797,-39.25848388671875,178
-80.47533416748047,33.13697814941406,178
-34.50629425048828,56.065086364746094,178
62.48475646972656,18.29429817199707,178
12.616048812866211,24.788423538208008,178
-42.90678024291992,-23.815921783447266,178
21.479562759399414,29.776813507080078,178
0.43097665905952454,-51.28182601928711,178
28.57814598083496,-1.389712929725647,178
71.6027603149414,18.930164337158203,178
9.74319839477539,-65.49341583251953,178
-9.034560203552246,13.1590576171875,178
0.9916775226593018,71.7001724243164,178
-10.06646728515625,-84.76409912109375,178
54.204158782958984,-64.40386962890625,178
-6.799699783325195,30.04671287536621,178
32.77478790283203,-38.38444137573242,178
-47.97079849243164,7.751225471496582,178
-72.61888122558594,-21.835092544555664,178
26.83245277404785,34.484867095947266,178
-26.519746780395508,60.21765899658203,178
33.84046936035156,15.710607528686523,178
14.233057022094727,13.956104278564453,178
7.574709415435791,-28.414777755737305,178
18.901947021484375,20.857656478881836,178
-14.581628799438477,40.6135139465332,178
3.4605062007904053,-59.213863372802734,178
22.572729110717773,-94.35408782958984,178
9.243897438049316,32.59218978881836,178
41.21882629394531,-77.65454864501953,178
10.452201843261719,92.7000732421875,178
-25.918821334838867,-76.80536651611328,178
-74.5085220336914,11.822891235351562,178
41.23326873779297,8.83686637878418,178
-18.60870933532715,-53.51776885986328,178
-5.368109703063965,53.10581970214844,178
42.00825500488281,-79.79338073730469,178
1.531694769859314,-54.143680572509766,178
-59.29701232910156,7.327399730682373,178
13.779806137084961,-48.50595474243164,178
31.00237274169922,-39.6190185546875,178
36.06137466430664,27.5843505859375,178
56.330440521240234,-54.87664031982422,178
59.977783203125,-61.95351028442383,178
-32.74212646484375,17.460731506347656,178
-84.47114562988281,-9.432811737060547,178
-89.56574249267578,-10.912424087524414,178
-21.337495803833008,41.356597900390625,178
36.12916564941406,8.567092895507812,178
-25.89933967590332,39.34208679199219,178
58.80060958862305,-36.97652816772461,178
-33.07178497314453,-12.64877700805664,178
-22.449462890625,-31.31141471862793,178
-71.1889877319336,33.613224029541016,178
-33.092838287353516,-12.665757179260254,178
-7.393064498901367,23.61956024169922,178
40.33591842651367,-38.34910583496094,178
1.4440103769302368,-20.441835403442383,178
21.69417381286621,-13.897356033325195,178
-74.32080078125,1.7109366655349731,178
-41.02092742919922,6.402740955352783,178
71.60208892822266,-2.154805898666382,178
45.714202880859375,-27.425521850585938,178
72.7759017944336,-7.708225727081299,178
-62.484256744384766,32.57426834106445,178
-15.12060832977295,-4.083138942718506,178
-8.875578880310059,-46.60468292236328,178
9.32188892364502,-50.63050842285156,178
61.268463134765625,22.097822189331055,178
-10.865160942077637,17.10572624206543,178
1.591871738433838,73.35074615478516,178
-73.38092803955078,-42.52702331542969,178
-48.200218200683594,5.091679573059082,178
-0.8372668623924255,-68.0824203491211,178
-87.5153579711914,-30.272016525268555,178
15.810635566711426,27.728927612304688,178
19.13919448852539,-48.339599609375,178
-67.59086608886719,-54.314544677734375,178
48.780643463134766,-64.54230499267578,178
-36.71364212036133,-30.57462501525879,178
-33.24396514892578,-34.85185241699219,178
-17.850183486938477,20.67863655090332,178
14.280781745910645,93.03351593017578,178
63.449928283691406,11.334142684936523,178
-68.9416732788086,-4.164498329162598,178
50.10587692260742,72.8016586303711,178
-29.04663848876953,71.6628646850586,178
-17.953275680541992,20.746992111206055,178
27.301849365234375,-8.182103157043457,178
-23.9802303314209,-78.80215454101562,178
-28.80608367919922,-43.31010818481445,178
4.28564453125,-73.55603790283203,178
-11.0831298828125,-71.40945434570312,178
-22.99612808227539,12.762475967407227,178
30.70174789428711,41.135292053222656,178
-9.150287628173828,-35.85592269897461,178
-8.031265258789062,63.12157440185547,178
45.2797966003418,-62.75996017456055,178
-13.39460563659668,42.536407470703125,178
-19.923542022705078,26.70304298400879,178
-10.554176330566406,-49.05439376831055,178
31.98470115661621,71.15519714355469,178
-5.2102952003479,52.26222610473633,178
-33.8874397277832,-15.45642375946045,178
-28.562103271484375,74.40396881103516,178
-30.609766006469727,-36.334983825683594,178
6.983216762542725,28.728206634521484,178
-7.41399621963501,23.78302574157715,178
52.39931106567383,70.83612823486328,178
-28.45040512084961,25.638771057128906,178
12.50736141204834,28.544748306274414,178
-83.56473541259766,14.299784660339355,178
-10.234052658081055,-28.497148513793945,178
-16.173250198364258,43.14752960205078,178
-59.650794982910156,48.48631286621094,178
45.7760124206543,-45.89569854736328,178
12.999049186706543,-77.10818481445312,178
-56.85173416137695,18.344223022460938,178
63.66188049316406,-55.34041213989258,178
83.64447784423828,2.1747820377349854,178
-3.8692469596862793,37.39968490600586,178
-17.786319732666016,21.008880615234375,178
-9.570658683776855,8.216259002685547,178
-26.755447387695312,-74.37545776367188,178
21.345664978027344,29.7831974029541,178
85.53408813476562,-19.947383880615234,178
60.09452819824219,4.035693645477295,178
64.35557556152344,74.65000915527344,178
-35.307769775390625,-32.94697189331055,178
-10.102201461791992,-49.50760269165039,178
-76.52696228027344,35.24657440185547,178
15.479607582092285,16.884838104248047,178
4.850309371948242,58.71044921875,212
-52.407569885253906,21.240100860595703,212
-32.675872802734375,48.142982482910156,212
5.0612945556640625,66.22403717041016,212
44.653377532958984,2.1087167263031006,212
-31.945907592773438,27.962051391601562,212
-62.83871841430664,18.024730682373047,212
-60.30815124511719,43.660972595214844,212
-2.461500883102417,83.19320678710938,212
-49.219688415527344,7.5706024169921875,212
11.72490406036377,54.791236877441406,212
-24.914953231811523,-74.52281188964844,212
-63.119693756103516,37.17710494995117,212
-13.611345291137695,-62.455238342285156,212
-58.72271728515625,37.379493713378906,212
-57.460269927978516,10.526121139526367,212
-37.18497085571289,65.28815460205078,212
-37.83245849609375,65.48827362060547,212
-51.3414192199707,21.035606384277344,212
31.713735580444336,5.9002251625061035,212
-26.27073860168457,49.831912994384766,212
9.997685432434082,50.802059173583984,212
-33.57406997680664,87.4351577758789,212
40.01947021484375,17.744367599487305,212
-46.90048599243164,3.8274612426757812,212
-53.17469787597656,56.7873420715332,212
-45.058414459228516,63.936519622802734,212
-51.49723815917969,21.027904510498047,212
6.8277082443237305,32.269187927246094,212
-34.34043502807617,43.580116271972656,212
-69.80612182617188,18.46039581298828,212
-54.26698684692383,25.452177047729492,212
-58.34581756591797,54.067283630371094,212
-25.521501541137695,51.159671783447266,212
-38.355525970458984,49.57448196411133,212
-45.00477600097656,63.927650451660156,212
-41.13296890258789,62.83940887451172,212
-22.440296173095703,85.54057312011719,212
-54.91993713378906,-72.06790161132812,212
-73.45690155029297,16.454435348510742,212
-12.145374298095703,5.217761516571045,212
-68.58316802978516,-35.92378616333008,212
-66.90978240966797,21.950681686401367,212
-17.440048217773438,96.9129867553711,212
-41.77500915527344,-26.06770133972168,212
-0.41198259592056274,52.35441970825195,212
-49.47853469848633,-11.714978218078613,212
-25.116683959960938,43.80730056762695,212
-17.024517059326172,37.52168273925781,212
-38.1412239074707,49.04105758666992,212
57.02155685424805,30.928102493286133,212
-76.70323944091797,40.446502685546875,212
44.97035217285156,2.6010191440582275,212
-36.69425964355469,-28.522602081298828,212
-73.80474853515625,40.576107025146484,212
-55.44150161743164,68.99526977539062,212
10.9727201461792,-1.229817509651184,212
6.807747840881348,24.429536819458008,212
-57.13189697265625,8.337879180908203,212
-49.469295501708984,-11.45374870300293,212
-31.921945571899414,28.13661766052246,212
-58.1197509765625,12.719531059265137,212
-76.61420440673828,36.740726470947266,212
75.41323852539062,-38.16792297363281,212
-58.219871520996094,67.39418029785156,212
-54.515892028808594,0.8782919049263,212
45.56439971923828,4.685132026672363,212
-44.6995849609375,35.88462829589844,212
-80.47447204589844,31.896703720092773,212
-50.53608322143555,3.8099379539489746,212
-16.85015106201172,96.58934783935547,212
-71.44548034667969,29.41114044189453,212
-30.79530906677246,13.489665031433105,212
10.846367835998535,57.34987258911133,212
-71.23396301269531,45.214542388916016,212
-35.30851745605469,-30.44086265563965,212
-53.093772888183594,48.463924407958984,212
-14.856513023376465,49.261959075927734,212
-0.1461196392774582,49.34351348876953,212
12.568404197692871,-11.041337966918945,212
-26.836631774902344,72.84148406982422,212
-50.93556213378906,2.8363544940948486,212
-19.761259078979492,95.16555786132812,212
-66.74018859863281,23.148021697998047,212
-26.60956573486328,-3.41933012008667,212
-15.8739013671875,33.976234436035156,212
61.19815444946289,54.739871978759766,212
-58.253841400146484,70.60218048095703,212
-47.52406692504883,34.051063537597656,212
-26.94281578063965,72.45488739013672,212
-60.3813591003418,61.487937927246094,212
-57.28339767456055,39.834571838378906,212
-79.62137603759766,38.65822982788086,212
-54.35960388183594,12.427900314331055,212
-44.01388168334961,-52.34212875366211,212
-54.87110137939453,62.89973449707031,212
-73.9505844116211,38.19817352294922,212
24.54123878479004,5.254982948303223,212
21.227657318115234,-87.82347106933594,212
-59.732086181640625,19.9071044921875,212
-32.451419830322266,89.54686737060547,212
9.789900779724121,23.7989559173584,212
-26.228954315185547,-46.25168228149414,212
47.27289962768555,-66.92700958251953,212
-73.26986694335938,16.418020248413086,212
-57.146339416503906,39.026634216308594,212
49.56521987915039,15.210394859313965,212
-11.073759078979492,-59.95901107788086,212
70.15446472167969,17.48662567138672,212
-1.9339444637298584,2.33329701423645,212
-38.9309196472168,70.13262176513672,212
-22.22112274169922,-45.69863510131836,212
-59.46728515625,27.65839385986328,212
-57.84373474121094,44.74665069580078,212
-4.902266502380371,48.86044692993164,212
-17.799116134643555,26.941699981689453,212
39.26259994506836,-57.01022720336914,212
-62.30604934692383,24.925737380981445,212


==> Assets/t-SNE/Ours-2-0.491.txt <==
x,y,label
-64.68406677246094,-6.399397850036621,28
-77.26194763183594,17.132469177246094,28
-52.513404846191406,13.097884178161621,28
58.74717712402344,-50.564537048339844,28
-48.74871063232422,22.93456268310547,28
-71.75843811035156,30.038938522338867,28
-51.54436111450195,39.70188903808594,28
-50.991661071777344,33.701908111572266,28
-80.9391860961914,31.59307289123535,28
-54.62241744995117,36.665348052978516,28
-34.065757751464844,78.14167022705078,28
-53.16017150878906,30.45769500732422,28
-36.71131896972656,81.64807891845703,28
-76.48193359375,40.0610466003418,28
-63.238685607910156,30.802778244018555,28
-55.495216369628906,64.14046478271484,28
-53.20558166503906,5.378044128417969,28
-67.41646575927734,28.56424903869629,28
-47.34355163574219,33.805362701416016,28
-50.52656555175781,37.10169219970703,28
-72.2647476196289,30.607738494873047,28
-71.02197265625,20.544147491455078,28
-47.780059814453125,40.75105667114258,28
-26.13724136352539,52.02069091796875,28
-52.99140548706055,66.03387451171875,28
-31.284557342529297,-12.52600383758545,28
-46.61457824707031,48.34771728515625,28
-82.35786437988281,11.283167839050293,28
-65.04811096191406,36.47328186035156,28
-47.73163986206055,7.961306571960449,28
-39.553714752197266,78.18058013916016,28
-25.630966186523438,72.40972900390625,28
-63.4826774597168,20.689781188964844,28
-50.283931732177734,59.560279846191406,28
-51.91904830932617,41.79563903808594,28
-46.489742279052734,11.393338203430176,28
-29.98757553100586,51.91025924682617,28
-61.87546157836914,57.49479675292969,28
-61.439208984375,65.84210205078125,28
-29.292192459106445,71.39759063720703,28
-80.75255584716797,20.129297256469727,28
-51.599945068359375,34.20454406738281,28
-71.8101806640625,27.357460021972656,28
-66.09650421142578,8.931084632873535,28
-55.979618072509766,37.676536560058594,28
-70.72473907470703,20.737890243530273,28
-79.01342010498047,39.39460754394531,28
1.5131899118423462,79.43083190917969,28
-67.43598937988281,28.75374412536621,28
-37.24711227416992,69.16398620605469,28
-69.72805786132812,20.15712547302246,28
-58.962249755859375,38.4749641418457,28
-77.40770721435547,25.44027328491211,28
-78.94403076171875,35.065521240234375,28
-48.530181884765625,38.94847869873047,28
-79.236572265625,30.195619583129883,28
-81.14334106445312,22.78375244140625,28
-62.84016418457031,46.64787673950195,28
-74.30436706542969,37.3460693359375,28
-61.39214324951172,40.06602096557617,28
-68.1331558227539,52.2445182800293,28
-54.93230438232422,7.266985893249512,28
-66.64122772216797,13.993600845336914,28
-68.62403106689453,24.878793716430664,28
-58.19203567504883,49.237396240234375,28
64.87364196777344,25.29393768310547,28
-49.15653991699219,36.4233512878418,28
-58.15052032470703,-41.98051071166992,28
-57.46222686767578,37.98381042480469,28
-37.46074676513672,18.378551483154297,28
-75.90576934814453,29.64463996887207,28
-38.06391906738281,16.908098220825195,28
-46.09420394897461,87.17694854736328,28
-52.012718200683594,41.70273208618164,28
-58.145164489746094,41.76045608520508,28
-76.01028442382812,7.4673357009887695,28
-50.85976028442383,12.423443794250488,28
-73.71173095703125,56.25206756591797,28
-53.028934478759766,54.795738220214844,28
-63.69715118408203,12.981581687927246,28
-61.121925354003906,9.572808265686035,28
-71.54716491699219,23.510936737060547,28
-58.574989318847656,28.855680465698242,28
-53.3388671875,51.70243835449219,28
-6.591795444488525,46.46595764160156,28
-38.30099868774414,23.69983673095703,28
-89.21100616455078,-9.1968355178833,28
-65.79186248779297,-7.625696659088135,28
-82.92816925048828,24.109704971313477,28
-53.92342758178711,42.590240478515625,28
-59.58570098876953,-8.384957313537598,28
-65.97447967529297,35.975067138671875,28
-81.0749740600586,22.703319549560547,28
-70.62975311279297,16.14883041381836,28
-49.43687438964844,20.826976776123047,28
-8.001413345336914,46.40868377685547,28
-49.07932662963867,47.9558219909668,28
-64.59516906738281,29.7951602935791,28
-77.53236389160156,23.16864013671875,28
-75.4046630859375,17.469640731811523,28
-31.982311248779297,21.33452796936035,28
-56.57955551147461,63.645721435546875,28
-60.16348648071289,53.53214645385742,28
-49.20429611206055,47.882015228271484,28
-43.30845642089844,24.33172607421875,28
-63.22288131713867,54.15583038330078,28
-60.451839447021484,35.445045471191406,28
-72.63472747802734,21.681642532348633,28
-51.2819709777832,46.60057830810547,28
-70.98835754394531,23.504335403442383,28
-66.38060760498047,30.39976692199707,28
-62.214962005615234,19.724580764770508,28
-62.54795455932617,-2.549710512161255,28
24.162471771240234,-85.06983184814453,28
-75.91162872314453,30.262371063232422,28
-54.63855743408203,41.32732391357422,28
-41.69438171386719,40.898765563964844,28
-58.7858772277832,61.6757698059082,28
-48.49623489379883,23.00421142578125,28
-62.209964752197266,19.765596389770508,28
-73.86663055419922,56.29673385620117,28
-56.38809585571289,42.56089401245117,28
-58.40928649902344,22.944446563720703,28
-73.77165222167969,55.47430419921875,28
-57.23391342163086,38.01256561279297,28
-59.281517028808594,44.823486328125,28
-77.0,33.68701934814453,28
-70.882568359375,28.754072189331055,28
-74.67465209960938,20.443490982055664,28
-49.55170440673828,35.9560546875,28
-69.72855377197266,20.1567325592041,28
-62.7681770324707,15.3971586227417,28
-50.085079193115234,34.71750259399414,28
-73.31472778320312,19.30655860900879,28
-72.813232421875,20.63033676147461,28
-71.92574310302734,6.540600776672363,28
-51.970947265625,-9.148929595947266,28
-6.639057159423828,49.627620697021484,28
10.126389503479004,62.17021179199219,28
-66.29231262207031,-6.248417854309082,28
-77.2657241821289,30.299440383911133,28
-52.4742546081543,37.394752502441406,28
-34.0924072265625,16.689725875854492,28
-31.75263023376465,65.30574035644531,28
-22.78529167175293,-48.95912170410156,28
-59.167266845703125,8.817150115966797,28
-46.0474853515625,-2.10728120803833,28
-50.11747741699219,35.97884750366211,28
-54.71005630493164,24.333993911743164,28
-56.453365325927734,22.418075561523438,28
-74.66845703125,23.256839752197266,28
-30.188989639282227,46.421756744384766,28
-82.59315490722656,14.256223678588867,28
-60.49555206298828,24.249711990356445,28
-4.100144863128662,49.43062210083008,28
-30.6019344329834,0.9652217030525208,29
-30.356700897216797,1.5581082105636597,29
-9.212785720825195,9.836417198181152,29
-8.292745590209961,3.874744176864624,29
60.14963150024414,52.53045654296875,29
-44.920108795166016,1.2655049562454224,29
16.487485885620117,-48.017333984375,29
-38.29083251953125,23.699647903442383,29
0.352658212184906,-37.61688995361328,29
32.53823471069336,-93.94440460205078,29
10.905548095703125,41.75315475463867,29
48.16416549682617,69.80177307128906,29
-1.6986591815948486,47.57942581176758,29
30.046192169189453,13.34854507446289,29
78.2459716796875,49.863563537597656,29
7.954742908477783,-45.5001220703125,29
-6.446839809417725,-25.124034881591797,29
-30.691364288330078,0.669642984867096,29
-83.9026107788086,-22.22041130065918,29
-8.308486938476562,-27.18042755126953,29
-91.21129608154297,-18.990270614624023,29
-12.819933891296387,-74.72065734863281,29
-10.234042167663574,23.807207107543945,29
14.065474510192871,82.55655670166016,29
-27.968172073364258,1.3115432262420654,29
44.19252395629883,43.869842529296875,29
-77.12551879882812,-46.225345611572266,29
-11.167608261108398,-92.23089599609375,29
-79.6019058227539,-12.968584060668945,29
-31.340362548828125,2.2624316215515137,29
-14.786507606506348,28.668277740478516,29
-25.846572875976562,1.5336352586746216,29
-30.25493049621582,0.4603492319583893,29
-74.76266479492188,-10.624637603759766,29
-31.771751403808594,1.598641276359558,29
45.81248092651367,59.4520149230957,29
2.4019277095794678,-102.0156478881836,29
16.623746871948242,44.409271240234375,29
-6.829187393188477,-38.70378494262695,29
-34.91289138793945,66.02863311767578,29
-0.29821187257766724,26.275819778442383,29
36.531856536865234,23.896728515625,29
-29.99334716796875,0.7208880186080933,29
27.60969352722168,48.317935943603516,29
-89.76934814453125,-16.478511810302734,29
20.24158477783203,16.150978088378906,29
-30.668567657470703,0.6592389345169067,29
-43.98836135864258,-70.59626007080078,29
-77.36341857910156,-47.7201042175293,29
31.2908992767334,-46.419071197509766,29
-51.99454879760742,-41.98198318481445,29
18.546815872192383,-43.06905746459961,29
-13.939836502075195,-3.4954817295074463,29
23.680782318115234,-79.5412826538086,29
-11.3798246383667,-75.41385650634766,29
-30.889720916748047,-0.30178913474082947,29
-75.73523712158203,-47.28118896484375,29
16.25025749206543,-46.83681869506836,29
-30.952747344970703,1.7855678796768188,29
-5.368109703063965,53.10581970214844,29
0.7207418084144592,-31.18678092956543,29
8.637166023254395,79.25336456298828,29
-9.592024803161621,8.059043884277344,29
26.20501708984375,74.56950378417969,29
-28.761016845703125,90.1270751953125,29
23.283599853515625,14.547013282775879,29
-8.405993461608887,-36.387451171875,29
5.023364067077637,-56.28202819824219,29
-32.41828918457031,-40.29754638671875,29
-49.27619552612305,7.480893135070801,29
-10.725478172302246,23.562915802001953,29
-8.834211349487305,8.791552543640137,29
8.317538261413574,-45.115386962890625,29
18.606130599975586,-51.705265045166016,29
-0.25239622592926025,25.06747055053711,29
42.855072021484375,39.516090393066406,29
1.6535704135894775,27.078170776367188,29
-9.907045364379883,60.665313720703125,29
84.78141784667969,2.560706853866577,29
-12.798855781555176,-74.73159790039062,29
18.226909637451172,18.61670684814453,29
29.96353530883789,-89.32691192626953,29
54.74437713623047,8.496124267578125,29
45.477725982666016,3.0607399940490723,29
-4.383792400360107,26.37840461730957,29
-62.97810363769531,0.7276365756988525,29
-0.9106919765472412,-87.13542938232422,29
49.90696334838867,-60.71200180053711,29
49.20209503173828,-20.699726104736328,29
33.483619689941406,-39.30207443237305,29
-0.9105873107910156,-87.1354751586914,29
-55.349124908447266,-21.544723510742188,29
43.053951263427734,2.3137035369873047,29
51.76380157470703,76.73469543457031,29
22.93949317932129,53.91273880004883,29
-9.877630233764648,9.722613334655762,29
7.861480236053467,20.559343338012695,29
-29.479074478149414,-74.93965148925781,170
0.28179123997688293,-89.30078125,170
17.94775390625,-88.44760131835938,170
1.7141956090927124,-10.101046562194824,170
-73.76760864257812,-39.411354064941406,170
-37.120723724365234,1.006309986114502,170
-34.206756591796875,3.546926736831665,170
36.27669143676758,36.59627151489258,170
48.883113861083984,54.92482376098633,170
-49.62259292602539,25.56483268737793,170
20.757484436035156,-62.72605895996094,170
17.727861404418945,-70.90687561035156,170
41.90925216674805,38.218692779541016,170
-19.762104034423828,42.374053955078125,170
2.510957956314087,57.083580017089844,170
7.7506184577941895,-50.51427459716797,170
-0.9198682308197021,-71.47470092773438,170
-41.59185028076172,75.94007110595703,170
-67.24870300292969,-32.89582824707031,170
-20.048606872558594,10.028705596923828,170
9.806536674499512,-86.76237487792969,170
15.327954292297363,-45.35044479370117,170
-36.78769302368164,-48.4102668762207,170
-70.2612075805664,-24.976572036743164,170
-42.57149887084961,-38.89522171020508,170
54.308040618896484,78.39283752441406,170
33.84046936035156,15.710607528686523,170
58.96190643310547,2.2151129245758057,170
-9.365418434143066,-47.99989318847656,170
0.15511657297611237,74.14581298828125,170
27.429109573364258,-9.613383293151855,170
23.840028762817383,-24.409339904785156,170
-47.82231140136719,-2.81667160987854,170
60.34006881713867,71.23248291015625,170
-70.58228302001953,-34.617984771728516,170
78.74469757080078,-37.79551315307617,170
-59.882965087890625,-37.384681701660156,170
-8.045448303222656,-31.04532241821289,170
-35.91397476196289,-53.402156829833984,170
28.718589782714844,7.614853858947754,170
7.451972961425781,-51.9633674621582,170
-2.6030452251434326,-36.70978927612305,170
-73.85384368896484,-58.036354064941406,170
-18.205490112304688,-34.424442291259766,170
-39.9594841003418,-4.845615386962891,170
-47.385841369628906,-67.78617095947266,170
-27.89901351928711,-13.264506340026855,170
0.36995255947113037,-19.20569610595703,170
13.118319511413574,-55.14186477661133,170
-56.49571228027344,0.7311602234840393,170
-29.90074920654297,-83.13258361816406,170
-8.078349113464355,-15.762142181396484,170
5.162172794342041,-7.117608547210693,170
-42.081119537353516,38.16700744628906,170
-7.693918228149414,-73.40435028076172,170
-82.84406280517578,9.795539855957031,170
31.55330467224121,-40.805850982666016,170
4.395572185516357,-76.30123138427734,170
32.78485107421875,-36.83740997314453,170
-46.508262634277344,-36.39786911010742,170
-63.04121017456055,-45.21593475341797,170
54.71785354614258,32.129127502441406,170
-16.718551635742188,-95.17552947998047,170
-12.227729797363281,-7.461047649383545,170
-54.557472229003906,-23.2623233795166,170
-14.550945281982422,-59.54029083251953,170
-59.356422424316406,-55.152408599853516,170
-13.879490852355957,-63.491817474365234,170
21.537273406982422,29.61840057373047,170
14.501103401184082,-46.56098937988281,170
29.84639549255371,-57.18909454345703,170
-86.1087875366211,38.16738510131836,170
-52.62479782104492,-35.637142181396484,170
-39.395233154296875,13.16270923614502,170
-45.64945602416992,-74.35884857177734,170
-44.62480545043945,-78.31724548339844,170
-61.32561492919922,-15.083647727966309,170
13.614063262939453,-68.51580810546875,170
-8.521471977233887,-34.58009719848633,170
-57.146156311035156,-33.11919403076172,170
-36.22346115112305,-51.546241760253906,170
-57.23661804199219,-8.266630172729492,170
68.11884307861328,44.190086364746094,170
-21.194076538085938,1.1835743188858032,170
-46.777061462402344,-77.46842956542969,170
-20.62409019470215,-88.2120361328125,170
69.11884307861328,32.47699737548828,170
-46.51614761352539,-46.799835205078125,170
51.1178092956543,-53.51710891723633,170
-0.5581420660018921,-62.20517349243164,170
73.27984619140625,-39.78528594970703,170
22.961883544921875,-97.35933685302734,170
8.966593742370605,-52.857696533203125,170
-72.71266174316406,1.6977792978286743,170
-62.867149353027344,-19.4876651763916,170
16.441158294677734,-79.36113739013672,170
-4.266349792480469,79.77074432373047,170
-60.70664596557617,-12.70645809173584,170
-3.231475830078125,9.671103477478027,170
25.61457061767578,64.93264770507812,170
-9.258644104003906,-73.54729461669922,170
-73.71524810791016,-41.42805862426758,170
0.45282652974128723,-74.41756439208984,170
-38.043724060058594,-44.69214630126953,170
28.22408103942871,24.193443298339844,170
-10.288772583007812,-20.096904754638672,170
-90.93601989746094,22.348012924194336,170
-44.46182632446289,-44.55588912963867,170
2.1083872318267822,-36.69864273071289,170
32.620994567871094,-47.11001205444336,170
-43.76584243774414,-33.92515182495117,170
-17.51274299621582,-91.80870819091797,170
22.56389617919922,-42.59029006958008,170
42.1549072265625,83.86315155029297,170
16.334157943725586,-54.06473159790039,170
54.68315887451172,32.11969757080078,170
-38.3396110534668,-53.21758270263672,170
-10.451431274414062,-70.5691146850586,170
9.82970142364502,-75.22146606445312,170
-59.948883056640625,-37.35406494140625,170
45.70213317871094,9.233942985534668,170
-45.27202224731445,-29.10402488708496,170
11.290343284606934,-41.911590576171875,170
34.126365661621094,40.67667770385742,170
0.2819131016731262,-89.2995834350586,170
49.43974685668945,58.419151306152344,170
52.7042236328125,3.3637216091156006,170
-34.30500030517578,81.62752532958984,170
72.59518432617188,-43.938323974609375,170
23.402315139770508,1.0314884185791016,170
-66.63445281982422,-45.569217681884766,170
18.982513427734375,80.05724334716797,170
28.927528381347656,46.1142692565918,170
-46.41582489013672,-43.834205627441406,170
-64.20317077636719,-52.9653205871582,170
8.711084365844727,-42.450050354003906,170
-11.7089262008667,90.71297454833984,170
-10.427644729614258,47.58111572265625,170
-20.62409019470215,-88.2120361328125,170
-61.98649597167969,-56.684383392333984,170
61.25780487060547,73.25452423095703,170
22.541086196899414,-23.403135299682617,170
-57.43121337890625,15.315125465393066,170
32.27449417114258,-94.2510757446289,170
24.977535247802734,-62.6810302734375,170
49.6610107421875,54.98401641845703,170
66.67999267578125,29.4239444732666,170
-46.77663803100586,-77.47120666503906,170
-48.11692810058594,-49.752689361572266,170
2.803358554840088,-26.61200714111328,170
-40.545562744140625,-4.855435371398926,170
1.142242431640625,15.392610549926758,170
12.219799041748047,-45.644859313964844,170
-34.23423385620117,-38.919105529785156,172
32.94801330566406,10.51750659942627,172
59.02102279663086,-72.1063003540039,172
-90.85069274902344,-21.71976661682129,172
-5.517990589141846,-24.727188110351562,172
18.408693313598633,11.845549583435059,172
-61.080955505371094,29.723426818847656,172
66.96559143066406,65.42172241210938,172
23.036951065063477,30.043119430541992,172
37.816558837890625,47.150428771972656,172
-7.4948649406433105,23.59013557434082,172
35.038818359375,-11.447994232177734,172
57.69425582885742,69.54912567138672,172
-22.316864013671875,-22.838916778564453,172
-17.786319732666016,21.008880615234375,172
-35.96741485595703,-21.147472381591797,172
30.65980339050293,-41.99496078491211,172
-55.4511604309082,4.148962497711182,172
50.45676040649414,8.7694730758667,172
-14.306361198425293,53.76948165893555,172
-23.980411529541016,-55.737674713134766,172
27.483257293701172,31.745853424072266,172
-41.05118179321289,-36.63685989379883,172
-45.947479248046875,26.78847885131836,172
-9.976415634155273,-76.90067291259766,172
33.69731140136719,-10.669426918029785,172
-69.0718765258789,17.997453689575195,172
2.4446959495544434,24.485929489135742,172
-6.724616527557373,10.247102737426758,172
40.2591438293457,-17.856151580810547,172
36.24163055419922,49.18635559082031,172
37.280555725097656,28.395305633544922,172
70.8989486694336,45.80877685546875,172
39.58214569091797,50.60304260253906,172
-19.76490020751953,25.210010528564453,172
56.8379020690918,-14.995893478393555,172
9.546151161193848,-33.64653396606445,172
-57.22049331665039,30.036365509033203,172
-3.4191534519195557,25.4429874420166,172
-45.88093566894531,-29.430957794189453,172
-4.729278564453125,-91.0372085571289,172
30.33082389831543,-48.49190902709961,172
48.96827697753906,-13.30587387084961,172
32.55280303955078,37.87775802612305,172
-21.97162628173828,-22.2487850189209,172
2.373034715652466,93.3309097290039,172
14.407142639160156,9.289700508117676,172
-35.28300476074219,-21.881433486938477,172
3.550546646118164,-90.01333618164062,172
-64.43131256103516,-14.126235008239746,172
-2.761380434036255,-45.79916000366211,172
-26.449647903442383,-41.90899658203125,172
-61.08683776855469,-35.51485061645508,172
64.83397674560547,53.43516159057617,172
-20.56121253967285,-83.61967468261719,172
49.6895751953125,54.90569305419922,172
50.24911117553711,21.33214569091797,172
40.816280364990234,76.47039794921875,172
-78.19158935546875,-16.398910522460938,172
-27.25943374633789,47.743499755859375,172
-2.710829496383667,-83.73773956298828,172
-34.53540802001953,-19.33843421936035,172
74.84199523925781,24.74989891052246,172
30.61994171142578,69.79756927490234,172
-55.587310791015625,-9.124317169189453,172
-34.06097412109375,-53.671260833740234,172
68.30967712402344,16.673568725585938,172
77.20822143554688,13.126386642456055,172
-40.038352966308594,-34.01018142700195,172
18.883872985839844,74.04586029052734,172
81.7457504272461,30.962020874023438,172
11.663400650024414,40.404197692871094,172
-55.356143951416016,24.763839721679688,172
63.659576416015625,-15.442105293273926,172
-12.43982982635498,81.1348876953125,172
9.373552322387695,25.611345291137695,172
-22.976137161254883,86.25337982177734,172
14.575249671936035,7.855160713195801,172
-45.01701354980469,57.657623291015625,172
36.25882339477539,-79.9881362915039,172
-30.19784927368164,11.2246675491333,172
2.4273629188537598,20.73110580444336,172
-38.453887939453125,-25.478036880493164,172
-26.130754470825195,25.276098251342773,172
28.734479904174805,37.0500373840332,172
-35.333152770996094,-54.21271514892578,172
71.54808807373047,47.00577163696289,172
-22.71397590637207,-56.058040618896484,172
69.40120697021484,45.190956115722656,172
-7.5669941902160645,16.578039169311523,172
18.187118530273438,41.76624298095703,172
46.29922103881836,-3.54500675201416,172
21.548171997070312,27.62395668029785,172
34.53555679321289,-38.45774841308594,172
45.88926315307617,42.817325592041016,172
86.41653442382812,-17.474964141845703,172
-50.59846496582031,-34.082035064697266,172
60.97525405883789,-63.108558654785156,172
-35.256927490234375,29.537199020385742,172
33.59563064575195,20.13285255432129,172
3.426285743713379,14.608753204345703,172
-12.26617431640625,54.72344207763672,172
49.94297790527344,20.980195999145508,172
52.2297248840332,38.844417572021484,172
45.272274017333984,49.89418029785156,172
17.019102096557617,-48.29075622558594,172
51.99590301513672,37.52499008178711,172
9.757216453552246,-41.14678192138672,172
45.322059631347656,2.565121650695801,172
-49.306175231933594,17.867921829223633,172
1.677045226097107,7.165487766265869,172
43.31403732299805,10.93346118927002,172
27.976823806762695,-22.35401153564453,172
-32.93241882324219,-67.28941345214844,172
59.21200942993164,72.84651184082031,172
-46.37486267089844,-71.63534545898438,172
21.430740356445312,25.855592727661133,172
-91.24497985839844,-7.272904872894287,172
23.775205612182617,20.042909622192383,172
1.7895954847335815,-88.65567016601562,172
27.16490936279297,37.38531494140625,172
70.10935974121094,44.693416595458984,172
81.29850769042969,28.08301544189453,172
66.03370666503906,37.9602165222168,172
-13.834660530090332,-88.62892150878906,172
-3.800144910812378,74.68672180175781,172
-49.116172790527344,-74.16853332519531,172
-34.077823638916016,86.47689056396484,172
38.6641960144043,50.79879379272461,172
74.81490325927734,0.2556845545768738,172
-8.887679100036621,-36.34718704223633,172
45.56163024902344,4.738956451416016,172
49.51710510253906,37.65493392944336,172
-42.39580535888672,-38.65636444091797,172
56.90195846557617,46.80681228637695,172
22.004194259643555,30.027626037597656,172
11.138591766357422,62.65003967285156,172
-12.617237091064453,-49.9541015625,172
37.15198516845703,29.1427059173584,172
44.691932678222656,-21.74675941467285,172
-35.38707733154297,-54.18109893798828,172
-35.053077697753906,-13.087532997131348,172
41.460086822509766,59.83348083496094,172
-12.180277824401855,4.937153339385986,172
-27.662996292114258,90.18492889404297,172
54.791168212890625,68.6251220703125,172
17.60822105407715,-52.245033264160156,172
14.831851959228516,-38.45592498779297,172
-51.446495056152344,13.384160041809082,172
45.705078125,11.970925331115723,172
34.28428649902344,37.78329086303711,172
1.1232249736785889,32.113922119140625,172
-11.554937362670898,-54.85057830810547,172
-15.999335289001465,18.623506546020508,172
-3.442615032196045,-42.532039642333984,172
-13.167107582092285,91.96538543701172,172
45.07912826538086,24.36760711669922,172
-22.863616943359375,-86.29177856445312,172
16.513715744018555,13.449702262878418,172
43.551021575927734,11.053486824035645,172
-20.576942443847656,-19.664981842041016,172
50.481422424316406,36.950592041015625,172
-44.844459533691406,-38.752891540527344,172
39.939353942871094,55.30771255493164,172
-35.90299987792969,20.95829200744629,172
25.639057159423828,26.851327896118164,172
-20.765033721923828,88.99456024169922,172
-74.81318664550781,36.46207809448242,172
64.263916015625,74.95579528808594,172
51.72917556762695,61.541015625,172
1.4066616296768188,27.142702102661133,172
11.242636680603027,89.22050476074219,172
-12.030546188354492,5.739089488983154,172
-31.40241241455078,-0.49590563774108887,172
2.1179568767547607,-23.284292221069336,172
20.459442138671875,25.23447036743164,172
67.27326965332031,32.00798416137695,172
9.10930061340332,31.28820037841797,172
8.79101276397705,68.87743377685547,172
28.467260360717773,69.7720947265625,172
49.56521987915039,15.210394859313965,172
16.104074478149414,24.23443603515625,172
-14.126520156860352,-71.09534454345703,172
10.239007949829102,31.915559768676758,172
-5.842357158660889,75.04206848144531,172
17.681190490722656,35.92350769042969,172
76.81854248046875,26.579097747802734,172
-33.004241943359375,95.79895782470703,172
-27.050479888916016,32.83767318725586,172
22.853046417236328,-19.248931884765625,172
-41.47172927856445,-11.112138748168945,172
-47.80839920043945,35.45253372192383,172
-22.83744239807129,-19.316402435302734,172
-39.37062072753906,38.82089614868164,172
56.62471389770508,8.509693145751953,172
17.687395095825195,41.97669219970703,172
50.06281280517578,38.48537063598633,172
25.322389602661133,48.64194107055664,172
10.344196319580078,-4.761297702789307,172
-23.515649795532227,26.960336685180664,172
8.4227294921875,-35.31199264526367,172
1.4572540521621704,81.15154266357422,172
42.4287223815918,-69.85005950927734,172
-6.703758239746094,10.199604034423828,172
64.68975067138672,77.00772857666016,179
59.89577865600586,-6.832682132720947,179
25.872844696044922,30.734407424926758,179
58.17499923706055,2.868734359741211,179
35.006797790527344,38.393795013427734,179
39.36244201660156,76.72938537597656,179
59.93492889404297,54.52832794189453,179
18.02048110961914,-84.42910766601562,179
35.975990295410156,55.3392333984375,179
28.377168655395508,31.58125114440918,179
10.957320213317871,6.087888717651367,179
41.58971405029297,51.406681060791016,179
25.97522735595703,46.54800796508789,179
69.29547882080078,53.62648010253906,179
-12.837549209594727,-4.885626792907715,179
78.733642578125,46.444129943847656,179
64.80204772949219,21.977638244628906,179
46.85922622680664,3.002727508544922,179
17.381961822509766,52.56740951538086,179
23.955411911010742,26.77111053466797,179
73.10306549072266,46.905029296875,179
86.61788940429688,34.84933090209961,179
59.5328483581543,50.379512786865234,179
51.98554611206055,56.79190444946289,179
19.400726318359375,45.76556396484375,179
56.75404357910156,30.658159255981445,179
39.95852279663086,77.06949615478516,179
-55.18440628051758,48.53941345214844,179
74.78360748291016,48.47507858276367,179
-25.46869659423828,2.0342071056365967,179
-13.017304420471191,-25.064847946166992,179
62.200927734375,48.26747131347656,179
52.59693145751953,3.3001413345336914,179
82.5574722290039,33.9532356262207,179
71.91849517822266,17.64865493774414,179
55.515499114990234,36.0464973449707,179
77.54886627197266,45.18382263183594,179
42.949676513671875,20.738813400268555,179
18.33376121520996,-98.19705200195312,179
76.20459747314453,14.84901237487793,179
39.278743743896484,77.54932403564453,179
1.0120713710784912,-33.06547927856445,179
42.958595275878906,20.70729637145996,179
42.43333435058594,23.83201026916504,179
77.9674072265625,50.09463882446289,179
39.38440704345703,76.84591674804688,179
40.08592224121094,51.01533126831055,179
39.13630676269531,-62.287437438964844,179
52.671268463134766,53.65483474731445,179
19.9653263092041,43.25705337524414,179
43.44881820678711,11.134038925170898,179
87.02568817138672,20.633201599121094,179
22.928470611572266,-77.96076965332031,179
17.30809783935547,52.72803497314453,179
17.448162078857422,52.47542190551758,179
39.27580642700195,34.115692138671875,179
57.20577621459961,28.805072784423828,179
9.454973220825195,37.75495910644531,179
-15.325967788696289,43.03009796142578,179
78.17977905273438,-36.21348571777344,179
49.372737884521484,37.09633255004883,179
70.7309341430664,53.08211898803711,179
38.27787399291992,65.66853332519531,179
34.753990173339844,-78.78533935546875,179
60.00782775878906,31.973947525024414,179
0.6770748496055603,-21.29356575012207,179
39.37434768676758,76.85355377197266,179
78.44374084472656,21.849044799804688,179
70.22825622558594,49.34465408325195,179
48.6085090637207,63.11180114746094,179
52.338470458984375,20.795400619506836,179
36.942718505859375,46.745208740234375,179
40.79711151123047,14.548303604125977,179
63.922401428222656,-4.71758508682251,179
44.871768951416016,32.34065628051758,179
53.48190689086914,75.2325210571289,179
65.19242858886719,77.72266387939453,179
75.03462219238281,32.894065856933594,179
76.6319351196289,44.37944412231445,179
59.44926452636719,29.73987579345703,179
91.71925354003906,-5.770102500915527,179
61.31435012817383,37.45313262939453,179
29.194738388061523,-36.607730865478516,179
26.58111000061035,-24.021364212036133,179
53.73642349243164,56.21963119506836,179
43.3192138671875,58.6428108215332,179
65.1331787109375,36.75770950317383,179
69.22571563720703,53.70041275024414,179
48.34979248046875,53.431251525878906,179
54.968692779541016,4.556187629699707,179
67.04019165039062,47.6116943359375,179
40.81829833984375,49.0135612487793,179
-6.48829984664917,-19.06097412109375,179
54.158058166503906,55.50530242919922,179
17.247554779052734,52.70991897583008,179
-2.4772839546203613,-33.081336975097656,179
40.02073669433594,76.84136962890625,179
59.930763244628906,31.623472213745117,179
39.71468734741211,77.45716094970703,179
82.66068267822266,3.9510650634765625,179
63.17842483520508,28.949495315551758,179
44.935546875,3.610544204711914,179
35.57143020629883,-90.02204895019531,179
69.07918548583984,53.36791229248047,179
11.702583312988281,36.94252014160156,179
39.93422317504883,76.9696273803711,179
75.76663970947266,4.2000017166137695,179
2.3645498752593994,-20.93308448791504,179
64.62139129638672,50.64612579345703,179
55.119964599609375,34.507568359375,179
70.3927993774414,43.83692932128906,179
66.83891296386719,5.616748332977295,179
8.836578369140625,6.353414535522461,179
41.61967468261719,70.59217834472656,179
79.0696029663086,50.98994064331055,179
11.794051170349121,37.170188903808594,179
78.29412078857422,-1.0974035263061523,179
83.62762451171875,4.095614910125732,179
-7.576724529266357,37.653133392333984,179
69.41301727294922,45.97426223754883,179
66.69010925292969,51.088130950927734,179
52.687744140625,58.26443099975586,179


==> Assets/t-SNE/Ours-3-0.476.txt <==
x,y,label
-10.526927947998047,-55.40300750732422,21
12.840485572814941,7.534787178039551,21
-30.101253509521484,20.606863021850586,21
-81.83313751220703,9.010403633117676,21
-19.442325592041016,-40.55077362060547,21
-11.197938919067383,13.345723152160645,21
-69.23634338378906,-8.841575622558594,21
-66.69467163085938,40.504547119140625,21
-83.47318267822266,-1.2818809747695923,21
33.389305114746094,-37.73735809326172,21
-61.39214324951172,40.06602096557617,21
-27.655736923217773,21.93765640258789,21
-22.46576690673828,71.51570892333984,21
14.851387977600098,19.637340545654297,21
-25.67745018005371,1.7434091567993164,21
-24.419872283935547,-74.07118225097656,21
11.34826946258545,9.931146621704102,21
61.9195556640625,-49.07719802856445,21
7.5222978591918945,57.01234436035156,21
-30.875442504882812,38.39274597167969,21
23.81390380859375,-49.30744934082031,21
-35.89773178100586,70.1708984375,21
-26.90276336669922,4.7069902420043945,21
-10.506425857543945,-55.407413482666016,21
-83.93783569335938,18.749549865722656,21
-28.48090934753418,11.409082412719727,21
5.509433269500732,-61.87274169921875,21
-65.79186248779297,-7.625696659088135,21
-13.64466667175293,0.004425930790603161,21
-13.735238075256348,81.03644561767578,21
-50.66278076171875,2.3774917125701904,21
-37.195045471191406,-10.49905014038086,21
17.51861572265625,-0.5731250643730164,21
-44.46791458129883,7.53140115737915,21
1.4334080219268799,39.10137939453125,21
-60.416221618652344,48.83655548095703,21
-15.973751068115234,-0.07958728075027466,21
5.8402533531188965,-65.31550598144531,21
-10.103090286254883,-55.653263092041016,21
-42.02694320678711,-35.763362884521484,21
-34.59011459350586,-11.269674301147461,21
-43.386898040771484,1.5209211111068726,21
-17.746013641357422,23.137014389038086,21
-16.001428604125977,60.046356201171875,21
-34.571083068847656,-11.295868873596191,21
-60.61814880371094,50.32888412475586,21
-12.667673110961914,1.3103227615356445,21
-47.95799255371094,25.29296875,21
-34.625244140625,-13.487875938415527,21
-60.73463439941406,61.64641189575195,21
-37.58873748779297,-13.147137641906738,21
38.01652908325195,-31.767637252807617,21
-17.919992446899414,4.611069679260254,21
14.698066711425781,-7.247631072998047,21
47.325050354003906,-57.56724548339844,21
58.74717712402344,-50.564537048339844,21
-48.94057846069336,10.105188369750977,21
-16.8665771484375,-45.356101989746094,21
13.510896682739258,-11.288069725036621,21
-13.186569213867188,5.389030933380127,21
-44.64334487915039,6.064871311187744,21
58.22785186767578,-62.51080322265625,21
34.528072357177734,45.7335319519043,21
11.632650375366211,23.852983474731445,21
-42.359596252441406,1.5176891088485718,21
65.31470489501953,-48.18071746826172,21
-32.599063873291016,72.9420394897461,21
-55.386695861816406,-5.6729736328125,21
76.18771362304688,-34.55306625366211,21
-7.263167381286621,31.359264373779297,21
-41.70027542114258,7.317114353179932,21
-1.2639517784118652,44.09791564941406,21
-12.888269424438477,6.2906599044799805,21
-39.54182815551758,27.89830780029297,21
-76.7689208984375,13.105534553527832,21
-74.2078628540039,4.341557025909424,21
-54.55177688598633,4.893280982971191,21
-31.466758728027344,-11.57556438446045,21
16.159082412719727,-3.933079957962036,21
19.244155883789062,-27.340167999267578,21
-11.019990921020508,81.13465881347656,21
-41.74558639526367,21.056791305541992,21
12.130861282348633,2.4335949420928955,21
13.337629318237305,6.4907402992248535,21
-68.91912078857422,1.9379823207855225,21
-25.584897994995117,5.628578186035156,21
-27.62905502319336,21.827844619750977,21
-23.662565231323242,-50.18248748779297,21
12.659427642822266,22.92530059814453,21
-42.5349006652832,51.47003173828125,21
-21.788185119628906,23.290971755981445,21
1.4980852603912354,0.43196725845336914,21
-49.476226806640625,-26.023834228515625,21
41.22989273071289,18.29497718811035,21
-66.29721069335938,-2.4661617279052734,21
-34.26585388183594,-31.519620895385742,21
-17.746103286743164,29.158939361572266,21
-13.01293659210205,5.826706886291504,21
-35.61302185058594,-9.119166374206543,21
-85.57379913330078,27.006404876708984,21
-37.47669982910156,-13.352396011352539,21
-76.0280532836914,-29.733779907226562,23
-63.00972366333008,-19.36610984802246,23
-63.92417526245117,-20.75200653076172,23
-27.433643341064453,-21.723819732666016,23
-58.10731506347656,-43.20353317260742,23
-49.740753173828125,-61.29182815551758,23
-66.5419692993164,-17.725128173828125,23
-36.57272720336914,-36.35783767700195,23
-26.364912033081055,95.83232116699219,23
-57.90696716308594,-29.53880500793457,23
-26.17684555053711,-23.47035026550293,23
-74.22676849365234,-39.47394561767578,23
-57.483238220214844,-44.078224182128906,23
-77.42471313476562,-30.655887603759766,23
-54.16131591796875,-8.233832359313965,23
-72.36882781982422,-27.16818618774414,23
-66.71875,-45.66135025024414,23
-80.42910766601562,-23.142847061157227,23
-52.101112365722656,-33.64851760864258,23
-52.161128997802734,-42.12660217285156,23
-72.16671752929688,-40.97940444946289,23
-22.176210403442383,20.832923889160156,23
-86.0593032836914,-26.915956497192383,23
-70.74231719970703,-37.757564544677734,23
-64.65908813476562,-17.828346252441406,23
-78.55279541015625,-29.2356014251709,23
-4.851886749267578,-17.656185150146484,23
-71.22909545898438,-56.18033981323242,23
-77.38727569580078,-27.59763526916504,23
-88.6301498413086,-24.5146541595459,23
-68.51331329345703,-58.124996185302734,23
-84.41407012939453,-25.87183952331543,23
-56.839080810546875,-47.19166564941406,23
-81.86774444580078,-38.30360794067383,23
-90.21355438232422,-20.463680267333984,23
-61.405860900878906,-44.51876449584961,23
-68.51423645019531,-58.35220718383789,23
-56.691314697265625,-45.935672760009766,23
-62.96306228637695,-15.410005569458008,23
-63.011146545410156,-29.812915802001953,23
-83.82919311523438,-23.263938903808594,23
-52.12848663330078,-41.83880615234375,23
-57.56145095825195,-45.61567687988281,23
-84.51847076416016,-15.020042419433594,23
-50.93584442138672,-17.285608291625977,23
-63.079673767089844,-27.66269874572754,23
-81.22132110595703,-21.31097412109375,23
-86.73734283447266,-23.061107635498047,23
-49.49442672729492,-51.88595962524414,23
-72.81884002685547,-37.264461517333984,23
-51.14460754394531,-33.8390998840332,23
-46.23237991333008,-34.29880142211914,23
-76.69505310058594,-28.27164077758789,23
-73.78573608398438,-38.849876403808594,23
-59.32603073120117,-19.67445945739746,23
-60.244869232177734,-54.757938385009766,23
-88.91597747802734,-11.168941497802734,23
-88.86894989013672,-25.46282958984375,23
-76.81473541259766,-27.85799217224121,23
-59.662628173828125,-54.82295227050781,23
-80.78282165527344,-15.038850784301758,23
-48.022743225097656,-42.572242736816406,23
-51.071556091308594,-33.86045837402344,23
-62.987796783447266,-29.70950698852539,23
-68.14209747314453,-37.66721725463867,23
-76.25215148925781,-27.746559143066406,23
-74.98954772949219,-40.087337493896484,23
-51.071556091308594,-33.86045837402344,23
-86.6080093383789,-24.641624450683594,23
-87.60387420654297,-22.934288024902344,23
-66.40725708007812,-57.279518127441406,23
-61.03932571411133,-45.31203842163086,23
-83.97649383544922,-24.07491111755371,23
-63.003665924072266,-20.841148376464844,23
-68.66173553466797,-50.12812042236328,23
-61.669368743896484,-45.93544387817383,23
-62.88663864135742,-37.47711181640625,23
-43.682674407958984,-41.80769348144531,23
-60.6388053894043,-30.25161361694336,23
-48.344932556152344,-54.121524810791016,23
-49.64042663574219,-27.707551956176758,23
-71.83787536621094,-39.1991081237793,23
-69.60862731933594,-21.362869262695312,23
-49.62527084350586,-29.22466278076172,23
-58.02471923828125,-25.52438735961914,23
-80.76712036132812,-35.93204879760742,23
-49.11394500732422,-21.719995498657227,23
-60.972049713134766,-40.36925506591797,23
-91.33061981201172,-21.747547149658203,23
-45.214542388916016,-35.26417922973633,23
-67.6875228881836,-52.72129821777344,23
-83.59601593017578,-35.397281646728516,23
-72.81404876708984,-49.174163818359375,23
-85.96167755126953,-15.606851577758789,23
-58.05229949951172,-41.367462158203125,23
-51.42417526245117,-33.79895782470703,23
-59.72454833984375,-36.26375198364258,23
-76.61772155761719,-27.077571868896484,23
-51.44581604003906,-42.15837097167969,23
-52.8621940612793,-44.47900390625,23
-41.55305480957031,-38.90599060058594,23
-79.00395965576172,-44.67963409423828,23
-49.521453857421875,-41.66692352294922,23
-43.371726989746094,-21.64797592163086,23
-45.15410614013672,-52.376434326171875,23
-57.43594741821289,-49.287906646728516,23
-66.11763000488281,-36.932491302490234,23
-60.13180923461914,-37.74227523803711,23
-51.497928619384766,-31.87510108947754,23
-54.184879302978516,-35.21534729003906,23
-86.10908508300781,-35.29405975341797,23
-80.42110443115234,-21.995634078979492,23
-52.525733947753906,-33.75455093383789,23
-81.08917236328125,-22.1705379486084,23
-40.80036544799805,-44.97433090209961,23
-31.74220848083496,1.4873212575912476,23
-51.19617462158203,-33.89875030517578,23
-90.7744369506836,-18.227527618408203,23
-63.12517166137695,-29.841211318969727,23
18.53474998474121,60.50933837890625,149
5.288611888885498,28.504215240478516,149
38.739158630371094,63.88817596435547,149
41.76444625854492,59.80801773071289,149
36.80585861206055,39.294647216796875,149
39.834537506103516,51.327701568603516,149
47.1973876953125,49.93985366821289,149
-10.897358894348145,40.74036407470703,149
35.50701141357422,57.09894943237305,149
32.4102897644043,49.87836456298828,149
36.15670394897461,52.22136306762695,149
81.73267364501953,29.516111373901367,149
37.69063186645508,52.0135498046875,149
27.311885833740234,50.43397903442383,149
38.78050994873047,54.42654037475586,149
29.684947967529297,42.80958938598633,149
40.71579360961914,49.95070266723633,149
45.71879196166992,48.092037200927734,149
39.91813659667969,53.01474380493164,149
30.85675048828125,58.38328170776367,149
38.829410552978516,50.04545974731445,149
29.186363220214844,54.174129486083984,149
38.89247512817383,54.00619125366211,149
51.11167907714844,50.699737548828125,149
35.891632080078125,55.382568359375,149
38.33462905883789,51.962947845458984,149
45.78131103515625,48.35419464111328,149
39.79447555541992,47.102516174316406,149
40.50250244140625,52.57479476928711,149
41.04355239868164,55.24898147583008,149
50.7680778503418,53.020721435546875,149
48.80401611328125,59.322261810302734,149
42.19031524658203,53.94072341918945,149
35.91070556640625,49.163211822509766,149
37.72987747192383,55.23706817626953,149
73.73614501953125,44.624427795410156,149
51.95844650268555,56.641082763671875,149
26.942180633544922,57.363990783691406,149
60.54791259765625,33.46010208129883,149
35.05865478515625,55.81486129760742,149
39.83780288696289,51.40303421020508,149
47.856529235839844,52.81318283081055,149
48.31389236450195,54.67544937133789,149
40.05994415283203,51.95941925048828,149
40.26723098754883,53.220603942871094,149
12.26435375213623,-4.089199542999268,149
36.745849609375,53.434078216552734,149
-0.924143373966217,69.96903991699219,149
-11.47606372833252,39.66542434692383,149
40.83000564575195,60.06330871582031,149
17.089269638061523,59.17716598510742,149
40.62250518798828,43.75263214111328,149
-19.9659481048584,2.46120023727417,149
-24.578943252563477,77.34107208251953,149
52.235782623291016,51.021202087402344,149
44.43124771118164,61.66157150268555,149
38.506351470947266,54.226165771484375,149
55.62443542480469,25.110462188720703,149
-38.596248626708984,-16.38783073425293,149
-4.902266502380371,48.86044692993164,149
46.73204803466797,49.0541877746582,149
16.547040939331055,57.38823318481445,149
32.46666717529297,49.911190032958984,149
42.29137420654297,50.8580207824707,149
-46.967655181884766,52.75761413574219,149
40.27360916137695,53.524505615234375,149
49.137725830078125,50.95771026611328,149
33.26081085205078,39.382381439208984,149
34.24844741821289,51.390201568603516,149
48.48630905151367,56.1525993347168,149
13.087732315063477,-4.160254001617432,149
-26.130754470825195,25.276098251342773,149
12.274073600769043,-0.137068971991539,149
-5.506221294403076,48.222103118896484,149
47.67962646484375,52.056209564208984,149
44.57862091064453,54.1088981628418,149
-11.189491271972656,-84.25516510009766,149
66.82879638671875,56.38394546508789,149
37.779388427734375,55.24107360839844,149
49.986934661865234,50.784820556640625,149
36.68848419189453,53.32798385620117,149
33.935298919677734,56.977535247802734,149
39.56703567504883,53.01650619506836,149
38.659088134765625,52.51004409790039,149
37.68600082397461,46.197811126708984,149
39.906131744384766,51.19828796386719,149
31.821304321289062,49.90633010864258,149
-11.324544906616211,43.13018035888672,149
42.460628509521484,50.746299743652344,149
34.88411331176758,55.45521545410156,149
-3.323007106781006,45.854393005371094,149
42.49934387207031,55.10190963745117,149
51.91979217529297,51.19405746459961,149
40.671470642089844,44.22986602783203,149
24.898311614990234,49.116729736328125,149
39.249366760253906,34.142024993896484,149
17.071578979492188,59.044471740722656,149
22.91813087463379,50.8498420715332,149
-3.7124810218811035,38.780635833740234,149
45.35803985595703,39.9666633605957,149
53.763248443603516,44.31105422973633,149
32.54762649536133,53.61049270629883,149
20.91640281677246,49.7523307800293,149
-3.696478843688965,38.787330627441406,149
32.99514389038086,58.53630065917969,149
-21.243732452392578,15.435371398925781,149
-7.0778374671936035,37.68885040283203,149
38.68661880493164,52.63229751586914,149
51.75208282470703,52.06451416015625,149
42.161155700683594,45.34899139404297,149
11.522109985351562,-4.059206008911133,149
-18.313034057617188,4.653180122375488,149
39.698486328125,51.463905334472656,149
-68.796875,17.694547653198242,149
-76.663330078125,-26.75104331970215,149
34.78850173950195,48.77750778198242,149
41.40639114379883,57.75922775268555,149
38.01809310913086,48.7514762878418,149
38.00157165527344,44.05421447753906,149
-43.37849807739258,27.783641815185547,149
48.75141525268555,46.581565856933594,149
40.39919662475586,52.87744140625,149
37.73710250854492,55.39495849609375,149
-5.506221294403076,48.222103118896484,149
33.06914520263672,58.44185256958008,149
59.4676628112793,3.718017339706421,149
34.89128875732422,48.632293701171875,149
51.98554611206055,56.79190444946289,149
31.9002628326416,52.376644134521484,149
35.774757385253906,53.02375411987305,149
38.381160736083984,50.85120391845703,149
40.8998908996582,51.05384063720703,149
46.175323486328125,54.441341400146484,149
29.73883819580078,49.03820037841797,149
43.297752380371094,55.31150436401367,149
44.17833709716797,43.886905670166016,149
38.71178436279297,50.80009460449219,149
-28.712865829467773,30.74619483947754,149
40.24365234375,46.12663269042969,149
-28.86067008972168,30.782047271728516,149
47.52440643310547,53.4617919921875,149
31.82427215576172,52.099308013916016,149
38.757110595703125,50.00019454956055,149
68.31076049804688,44.518402099609375,149
48.240516662597656,52.85975646972656,149
44.777278900146484,53.15864944458008,149
-9.785218238830566,40.249786376953125,149
-3.0035245418548584,45.61064147949219,149
48.533260345458984,50.300567626953125,149
40.840576171875,52.12748336791992,149
48.941001892089844,50.74408721923828,149
47.76420211791992,53.216182708740234,149
35.748416900634766,52.97661209106445,149
-27.338241577148438,27.783737182617188,149
34.0696907043457,51.25012969970703,149
25.902021408081055,56.714935302734375,149
31.8570499420166,52.13633728027344,149
37.95780944824219,47.204044342041016,149
36.99299621582031,50.231449127197266,149
44.14039993286133,54.95479202270508,149
61.55804443359375,37.076683044433594,149
42.34482955932617,50.80828094482422,149
11.780375480651855,-3.92730450630188,149
41.12384796142578,55.37774658203125,149
42.993324279785156,55.35756301879883,149
45.821468353271484,51.80603790283203,149
-26.83953857421875,-66.78636932373047,149
34.70201873779297,55.47285842895508,149
45.581600189208984,4.668717861175537,149
-41.80414581298828,-38.21429443359375,149
11.741059303283691,-5.229710578918457,149
-0.08208757638931274,69.83621215820312,149
67.47354125976562,47.08511734008789,149
29.654966354370117,42.8187370300293,149
43.365074157714844,53.50498580932617,149
1.984920859336853,33.798805236816406,149
62.9327278137207,-33.3950080871582,212
50.0576171875,24.337867736816406,212
16.159679412841797,57.34742736816406,212
75.85983276367188,2.6595256328582764,212
87.11414337158203,19.53226089477539,212
58.56830978393555,69.50869750976562,212
14.993279457092285,66.54022979736328,212
-29.403785705566406,-67.993408203125,212
29.461162567138672,31.149883270263672,212
71.54850769042969,27.565086364746094,212
70.07850646972656,41.76535415649414,212
-24.619876861572266,43.449546813964844,212
82.66068267822266,3.9510650634765625,212
-20.99716567993164,57.38740158081055,212
-29.170923233032227,40.88720703125,212
43.821720123291016,0.6199927926063538,212
-2.615589141845703,34.80221939086914,212
26.189254760742188,-64.54776763916016,212
46.65929412841797,45.99355697631836,212
3.2163729667663574,52.72745132446289,212
26.830846786499023,62.476016998291016,212
73.28096771240234,-33.284278869628906,212
58.28963851928711,62.03995895385742,212
27.792741775512695,29.661108016967773,212
54.791168212890625,68.6251220703125,212
-13.040743827819824,5.262200832366943,212
-46.04338455200195,-9.872676849365234,212
5.177154064178467,48.64903259277344,212
40.02102279663086,-0.2674027383327484,212
41.54254913330078,-48.921104431152344,212
-26.203853607177734,-79.24549102783203,212
42.847625732421875,50.0456428527832,212
68.98433685302734,29.522855758666992,212
55.684268951416016,67.61066436767578,212
42.16218185424805,-88.52052307128906,212
-70.32533264160156,-13.653244972229004,212
28.62275505065918,33.16844177246094,212
2.493147611618042,72.4356689453125,212
51.2024040222168,67.16049194335938,212
54.78802490234375,25.565181732177734,212
6.71433687210083,-6.519777774810791,212
-28.68545913696289,25.69596290588379,212
-34.0353889465332,44.828208923339844,212
59.8185920715332,41.79951095581055,212
53.53575897216797,32.73487854003906,212
59.411720275878906,41.41126251220703,212
1.677045226097107,7.165487766265869,212
42.7557373046875,36.82357406616211,212
26.625585556030273,28.520492553710938,212
34.366939544677734,-16.888166427612305,212
70.93467712402344,16.13688087463379,212
38.964508056640625,31.459484100341797,212
42.693607330322266,38.32333755493164,212
35.27241516113281,0.6373652815818787,212
-0.3385712802410126,-22.365598678588867,212
54.38010025024414,40.78793716430664,212
24.853839874267578,75.01261138916016,212
23.99673843383789,72.96455383300781,212
33.68863296508789,57.176578521728516,212
59.896610260009766,47.243064880371094,212
48.67043685913086,39.51041793823242,212
47.169551849365234,31.6170711517334,212
54.06501007080078,44.255210876464844,212
-1.7417528629302979,-32.50224304199219,212
63.659576416015625,-15.442105293273926,212
56.34564971923828,74.85993194580078,212
-12.263216018676758,27.13739776611328,212
30.176956176757812,21.286500930786133,212
-63.592708587646484,26.350461959838867,212
-11.259366035461426,-33.495765686035156,212
25.788711547851562,73.08678436279297,212
29.934194564819336,70.15830993652344,212
54.02101135253906,38.57322311401367,212
-9.433021545410156,-24.910245895385742,212
15.638139724731445,49.60809326171875,212
52.75408172607422,30.901765823364258,212
41.2270622253418,19.165651321411133,212
-37.77201461791992,-21.576330184936523,212
0.43849414587020874,23.737003326416016,212
-52.57786178588867,20.95920181274414,212
-12.97571849822998,61.22807312011719,212
-37.04877853393555,39.101016998291016,212
-22.8109188079834,62.80577087402344,212
56.749332427978516,42.553592681884766,212
44.109779357910156,63.42915344238281,212
50.981956481933594,30.602859497070312,212
47.433162689208984,19.98708152770996,212
43.420772552490234,65.84909057617188,212
39.545814514160156,-48.38502502441406,212
5.181972503662109,-28.824729919433594,212
19.633520126342773,57.646175384521484,212
-12.201948165893555,27.43925666809082,212
36.28475570678711,16.96503448486328,212
63.01674270629883,-8.398689270019531,212
73.34059143066406,4.602088928222656,212
12.008870124816895,50.752952575683594,212
-2.8377771377563477,58.384429931640625,212
18.995098114013672,-85.4686050415039,212
31.89199447631836,-86.8989028930664,212
-2.3589742183685303,83.88526916503906,212
-41.70698547363281,-1.6801146268844604,212
25.025165557861328,-15.511388778686523,212
49.41047668457031,26.29100227355957,212
59.511085510253906,-5.018190860748291,212
60.6304931640625,-3.704514503479004,212
47.47080993652344,5.586974143981934,212
43.69780731201172,46.976375579833984,212
46.964820861816406,28.62903594970703,212
50.77544403076172,31.271934509277344,212
29.026796340942383,14.244776725769043,212
38.042972564697266,52.0635986328125,212
-10.020797729492188,-31.30808448791504,212
18.099313735961914,46.01681137084961,212
29.928083419799805,40.878265380859375,212
83.95552825927734,28.347576141357422,212
-91.12227630615234,-11.072872161865234,212
46.08670425415039,1.5548243522644043,212
0.9814960360527039,55.208736419677734,212
33.884559631347656,17.455242156982422,212
48.9225959777832,30.879459381103516,212
49.72865676879883,32.48735046386719,212
24.01258659362793,-14.414835929870605,212
-7.829495429992676,57.721900939941406,212
21.906461715698242,38.07110595703125,212
-39.708683013916016,-2.5356357097625732,212
4.056087017059326,49.994815826416016,212
-40.620635986328125,15.288070678710938,212
34.3944206237793,20.574098587036133,212
52.38572311401367,49.09944152832031,212
-44.938636779785156,15.88862419128418,212
4.238645076751709,55.20600128173828,212
55.720436096191406,-9.032543182373047,212
37.546669006347656,12.719962120056152,212
8.7298583984375,58.70623779296875,212
79.93811798095703,18.54180908203125,212
25.178831100463867,75.01863098144531,212
-56.191131591796875,-3.9337868690490723,220
9.71365737915039,-33.684844970703125,220
-10.315818786621094,-17.11088752746582,220
41.15327835083008,51.247474670410156,220
-72.33213806152344,-0.39365944266319275,220
-69.97293090820312,4.551121234893799,220
-27.77231216430664,-22.350482940673828,220
-76.72966766357422,-26.498863220214844,220
-77.03882598876953,-26.948423385620117,220
-24.317798614501953,-29.999610900878906,220
-62.5744514465332,12.741647720336914,220
-17.024517059326172,37.52168273925781,220
-21.40532112121582,12.204751014709473,220
-75.2524185180664,29.397964477539062,220
-57.584571838378906,2.738450765609741,220
-30.283769607543945,6.482913494110107,220
-51.25547409057617,0.29029422998428345,220
-23.59193992614746,-40.38697052001953,220
33.17854309082031,-24.82253074645996,220
-80.28189086914062,6.414131164550781,220
-51.02532196044922,4.0931715965271,220
-31.1118221282959,-22.381834030151367,220
-50.0435676574707,0.5440647006034851,220
-62.984825134277344,43.75600814819336,220
-81.1211929321289,5.421536922454834,220
-38.31452560424805,23.68887710571289,220
-38.765846252441406,-23.222896575927734,220
-38.76973342895508,-10.021891593933105,220
-62.940059661865234,8.604869842529297,220
-20.13184356689453,26.018129348754883,220
-67.82850646972656,-0.49257153272628784,220
-63.743778228759766,3.0861430168151855,220
-57.3058967590332,3.7849667072296143,220
-67.036376953125,18.769611358642578,220
-44.52805709838867,5.698779106140137,220
-39.921852111816406,-13.66164493560791,220
-79.35021209716797,-38.94078826904297,220
-67.46912384033203,3.979078531265259,220
-78.10289001464844,23.4586238861084,220
-6.700808048248291,31.26058578491211,220
-26.633996963500977,-50.53627014160156,220
16.298099517822266,77.40554809570312,220
-59.621116638183594,-8.510329246520996,220
-0.9232752323150635,-59.61524200439453,220
-21.251087188720703,19.052650451660156,220
-78.05255889892578,-1.585848093032837,220
-76.03060913085938,-27.458988189697266,220
-72.0503158569336,6.564404487609863,220
-73.7136459350586,-18.71843719482422,220
-70.78861236572266,-32.733394622802734,220
-46.74931716918945,56.34103012084961,220
-49.97620391845703,0.6021575927734375,220
-45.41922378540039,51.96492385864258,220
-38.32597351074219,23.694135665893555,220
-56.64469528198242,6.619238376617432,220
-3.0068588256835938,-74.4958724975586,220
-56.18134689331055,-6.92022180557251,220
-74.86052703857422,6.832984924316406,220
-51.0676383972168,44.12730407714844,220
-14.67064094543457,40.627159118652344,220
-29.076021194458008,-13.27783203125,220
-78.15364837646484,-30.980499267578125,220
-51.149024963378906,-5.365285396575928,220
-78.40997314453125,-31.010164260864258,220
-77.41197204589844,-29.940610885620117,220
-39.473236083984375,-11.011740684509277,220
-67.111083984375,0.8680505752563477,220
-41.690486907958984,-5.242755889892578,220
-73.18965911865234,-33.181053161621094,220
-68.00789642333984,5.397526264190674,220
-82.03680419921875,-11.794896125793457,220
-70.68389892578125,61.7119026184082,220
-76.36261749267578,-27.825376510620117,220
-40.0108528137207,-20.54354476928711,220
-35.286712646484375,46.39887619018555,220
-25.87115478515625,84.45793914794922,220
-32.773372650146484,45.083595275878906,220
-40.614933013916016,2.0342490673065186,220
-74.7046127319336,14.488744735717773,220
-26.393342971801758,-2.707185983657837,220
-55.17854690551758,-4.701265335083008,220
-78.02388763427734,-30.359786987304688,220
-23.259305953979492,-56.24277114868164,220
-10.93453311920166,-56.953208923339844,220
-64.4798812866211,-18.745988845825195,220
-18.67229461669922,25.912147521972656,220
-84.1918716430664,-44.17900085449219,220
-21.873685836791992,29.062894821166992,220
-64.55596160888672,0.7706136703491211,220
-56.660377502441406,-58.54172134399414,220
-50.289512634277344,16.205280303955078,220
-36.25164031982422,-9.036104202270508,220
66.2152328491211,-12.25871467590332,220
-75.05203247070312,14.297730445861816,220
-51.21188735961914,3.9380006790161133,220
-67.51265716552734,-21.024198532104492,220
51.123741149902344,75.16654205322266,220
-65.42172241210938,7.898388862609863,220
-30.31781578063965,17.075101852416992,220
-47.4571647644043,33.841514587402344,220
-68.50083923339844,1.362746238708496,220
-20.872507095336914,-48.16368865966797,220
-68.1796646118164,14.780163764953613,220
-67.47108459472656,-0.0630558505654335,220
-35.018096923828125,-2.423983097076416,220
-23.501449584960938,-52.34681701660156,220
-73.7192153930664,-18.695575714111328,220
-63.62234115600586,3.1266872882843018,220
-41.531105041503906,24.505229949951172,220
-47.73163986206055,7.961306571960449,220
-21.529579162597656,41.40962219238281,220
-7.840120792388916,7.000953197479248,220
-23.443374633789062,-52.32441711425781,220
-74.79591369628906,-39.793785095214844,220
-74.37393188476562,-8.512357711791992,220
-62.994754791259766,23.647489547729492,220
9.212946891784668,-90.85066986083984,220
-77.9460678100586,-15.35057258605957,220
44.675540924072266,-31.061317443847656,220
-63.01726150512695,43.55864715576172,220
-2.6262364387512207,24.68316078186035,220
-74.0006103515625,27.576961517333984,220
-61.02671432495117,8.52680492401123,220
-44.36824035644531,-64.71599578857422,220
-74.59260559082031,11.676239967346191,220
-22.687744140625,35.30070495605469,220
-91.88172912597656,-19.014633178710938,220
-62.922813415527344,-6.041389465332031,220
-56.296749114990234,-3.918010711669922,220
-66.73834228515625,2.4666972160339355,220
22.68486976623535,-14.609177589416504,220
-29.15102195739746,-19.973834991455078,220
-36.451541900634766,15.941840171813965,220
-13.939208030700684,-44.849761962890625,220
-57.88239288330078,3.874312400817871,220
-77.4088363647461,-24.30982780456543,220
-50.74325180053711,15.641717910766602,220
-62.07045364379883,31.6123046875,220
-75.22032165527344,-22.747642517089844,220


==> Assets/t-SNE/RQ-0-0.113.txt <==
x,y,label
-3.3459198474884033,-29.88524055480957,113
-9.39179515838623,-32.55992126464844,113
-7.26688814163208,-27.006614685058594,113
-9.12459659576416,-34.88387680053711,113
-8.345273971557617,-34.56591033935547,113
-13.358522415161133,-32.731624603271484,113
-3.305966854095459,-26.68107032775879,113
-14.729135513305664,-16.927968978881836,113
-1.052748441696167,-34.383094787597656,113
-11.41185474395752,-34.53693389892578,113
-9.55095386505127,-24.966703414916992,113
-9.055909156799316,-32.97765350341797,113
-6.8431010246276855,-31.54136085510254,113
-6.904332160949707,-26.009782791137695,113
-7.008667945861816,-39.831912994384766,113
-11.118330001831055,-35.21369171142578,113
-9.55095386505127,-24.966703414916992,113
-6.409390449523926,-32.443424224853516,113
-7.245444297790527,-35.76876449584961,113
-45.232200622558594,-77.4749526977539,113
-8.709410667419434,-36.37543487548828,113
-17.31426429748535,-42.135658264160156,113
-8.794261932373047,-27.68284034729004,113
-8.494407653808594,-35.42508316040039,113
-11.259366035461426,-33.495765686035156,113
-4.354860782623291,-29.082427978515625,113
-4.483841419219971,-32.38589859008789,113
-7.127237319946289,-35.77637481689453,113
-12.6980619430542,-35.12977600097656,113
18.087739944458008,-38.79670715332031,113
-5.8359456062316895,-30.73538589477539,113
-9.061822891235352,-35.74602508544922,113
-5.0079803466796875,-28.656892776489258,113
-6.196805000305176,-26.75261688232422,113
-3.71655011177063,-29.88361930847168,113
-6.8299384117126465,-31.530447006225586,113
-12.9262056350708,-33.49130630493164,113
-3.166443347930908,-32.94148635864258,113
-9.274749755859375,-36.48198318481445,113
-7.927286624908447,-31.029956817626953,113
-11.132452011108398,-38.35508346557617,113
-3.71655011177063,-29.88361930847168,113
-0.4266655147075653,-35.30634689331055,113
-9.004819869995117,-29.683116912841797,113
-6.572398662567139,-26.469236373901367,113
-8.846908569335938,-35.13178253173828,113
-5.10089635848999,-26.420074462890625,113
-9.60246467590332,-36.752471923828125,113
-8.043230056762695,-31.062240600585938,113
-5.345986366271973,-26.88163185119629,113
-5.956818103790283,-33.85993576049805,113
-8.485041618347168,-34.356998443603516,113
-5.848287105560303,-35.8814697265625,113
-4.59498405456543,-27.493370056152344,113
-0.7359253764152527,-35.49715805053711,113
-11.460262298583984,-33.361839294433594,113
-8.521471977233887,-34.58009719848633,113
-4.479550838470459,-32.38772964477539,113
-11.132389068603516,-38.3554573059082,113
-11.159261703491211,-34.668697357177734,113
-5.2530035972595215,-26.784584045410156,113
-10.790403366088867,-28.486656188964844,113
-4.9154229164123535,-28.8865966796875,113
-8.983381271362305,-36.230037689208984,113
-0.937390148639679,-20.930442810058594,113
-12.152520179748535,-36.88398361206055,113
41.697593688964844,-57.53678512573242,113
-5.728325843811035,-34.0992431640625,113
-5.1343889236450195,-25.299842834472656,113
-13.52099323272705,-32.667510986328125,113
-4.636662006378174,-29.535005569458008,113
-4.488095760345459,-32.375885009765625,113
-8.59497356414795,-27.422077178955078,113
-7.108785629272461,-35.02811050415039,113
-11.595623970031738,-34.26870346069336,113
-6.509984493255615,-30.01099967956543,113
2.519425392150879,-40.50194549560547,113
-7.118670463562012,-30.71302032470703,113
-6.001993179321289,-33.819820404052734,113
-13.871256828308105,-56.0784912109375,113
-10.072964668273926,-31.289663314819336,113
-13.621969223022461,-32.39836120605469,113
-5.510562419891357,-25.95135498046875,113
-10.78526496887207,-35.90250015258789,113
-10.020797729492188,-31.30808448791504,113
-5.26527738571167,-26.811487197875977,113
-5.539669513702393,-24.652883529663086,113
-13.96020221710205,-32.39317321777344,113
-7.333261489868164,-35.75886917114258,113
-6.663352966308594,-26.301435470581055,113
19.849952697753906,-58.08631896972656,113
-9.087964057922363,-36.188743591308594,113
-10.455132484436035,-36.18984603881836,113
-5.400961875915527,-30.00950050354004,113
-9.460259437561035,-23.554790496826172,113
-8.958083152770996,-36.16960906982422,113
-33.480960845947266,-66.68595123291016,113
-7.3630499839782715,-39.58308410644531,113
-4.050108909606934,-27.303226470947266,113
-9.20209789276123,-24.882143020629883,113
-6.271552562713623,-34.841407775878906,113
13.79013442993164,-31.441822052001953,113
-12.528350830078125,-35.12439727783203,113
-6.973857879638672,-28.780424118041992,113
-5.065535068511963,-25.937213897705078,113
-9.262146949768066,-36.19694519042969,113
-4.790712356567383,-26.466712951660156,113
-9.183928489685059,-27.92904281616211,113
-12.510211944580078,-39.532711029052734,113
-8.887679100036621,-36.34718704223633,113
-12.358890533447266,-32.97618103027344,113
-10.073244094848633,-33.70048141479492,113
-7.045722007751465,-26.736391067504883,113
-17.75173568725586,-37.85390090942383,113
-9.150287628173828,-35.85592269897461,113
-9.958678245544434,-37.48237228393555,113
-8.64658260345459,-39.24629592895508,113
-5.478754043579102,-24.64246940612793,113
-5.470269203186035,-29.974607467651367,113
-10.440664291381836,-35.98208236694336,113
-9.191577911376953,-35.904415130615234,113
-9.11145305633545,-36.28240203857422,113
-8.205638885498047,-36.28857421875,113
-11.275303840637207,-33.40557861328125,113
-6.421331882476807,-34.83391189575195,113
-3.2646961212158203,-32.939266204833984,113
-7.324140548706055,-35.777183532714844,113
-7.164086818695068,-29.089630126953125,113
-6.8658013343811035,-26.2919864654541,113
-6.657996654510498,-27.496868133544922,113
-5.517990589141846,-24.727188110351562,113
-12.868132591247559,-27.27547264099121,113
-7.588628768920898,-25.896194458007812,113
-11.277998924255371,-34.13294219970703,113
-8.18215274810791,-32.66261291503906,113
-7.855303764343262,-21.55268669128418,113
-12.223115921020508,-39.49814987182617,113
-5.073239326477051,-34.255645751953125,113
-5.586141109466553,-35.95897674560547,113
-8.111000061035156,-32.642906188964844,113
-7.176488876342773,-30.051677703857422,113
-10.440537452697754,-35.98219680786133,113
-7.090972900390625,-29.896493911743164,113
-9.214876174926758,-36.21846389770508,113
-10.075569152832031,-31.29008674621582,113
-10.599225997924805,-35.81532669067383,113
-10.054901123046875,-31.31415557861328,113
-15.503401756286621,-21.454389572143555,113
-9.255935668945312,-36.12089157104492,113
-33.530025482177734,-66.6759262084961,113
-5.901636123657227,-30.8620548248291,113
-5.253235340118408,-26.784610748291016,113
-3.8787434101104736,-34.02494812011719,113
-13.699600219726562,-37.70952224731445,113
-8.405993461608887,-36.387451171875,113
-5.589730739593506,-30.211502075195312,113
-9.375313758850098,-34.44991683959961,113
-10.018570899963379,-28.668365478515625,113
-9.391587257385254,-32.56523513793945,113
13.30978775024414,-26.990863800048828,113
-11.404399871826172,-29.103134155273438,113
-0.6745585203170776,-31.79296112060547,113
-11.749712944030762,-30.786659240722656,113
-3.187678098678589,-44.34030532836914,113
-8.808396339416504,-27.739696502685547,113
-7.412147045135498,-35.77720260620117,113
-5.543588638305664,-24.788312911987305,113
-4.410786151885986,-29.15835189819336,113
-7.480069160461426,-40.90544891357422,113
-5.623846530914307,-30.738285064697266,113
-7.873745441436768,-21.496429443359375,113
1.6368762254714966,-35.84138107299805,113
-9.916106224060059,-28.64495086669922,113
-11.887053489685059,-34.88605499267578,113
0.049122754484415054,-28.293224334716797,113
-0.12055554986000061,-20.262775421142578,113
-9.652688026428223,-36.89638900756836,113
-7.157816410064697,-29.363346099853516,113
-8.39763069152832,-34.64851379394531,113
-5.5713372230529785,-26.136816024780273,113
-23.183643341064453,-42.0540771484375,113
6.68004846572876,-55.24180221557617,113
-1.3087830543518066,-20.9735164642334,113
-7.05180549621582,-30.626605987548828,113
-9.967626571655273,-34.450740814208984,113
-5.545808792114258,-26.024024963378906,113
-5.469961166381836,-30.04720687866211,113
-5.247223854064941,-29.801841735839844,113
-5.253282070159912,-26.784221649169922,113
-9.352262496948242,-36.00324249267578,113
-9.031753540039062,-36.22639846801758,113
-7.091141223907471,-29.895967483520508,113
-7.24522590637207,-29.523481369018555,113
-8.442069053649902,-27.2779483795166,113
-6.565164089202881,-28.13880729675293,113
-9.509214401245117,-23.414100646972656,113
-1.6724666357040405,-34.569358825683594,113
-5.505043983459473,-26.055194854736328,113
-5.022731781005859,-28.656044006347656,113
3.938636064529419,-20.039073944091797,113
-5.358928680419922,-24.988075256347656,113
-12.160360336303711,-35.07352828979492,113
-1.4017813205718994,-36.6451301574707,113
-7.127791404724121,-24.848552703857422,113
-10.245207786560059,-35.15039825439453,113
-16.710769653320312,-67.02526092529297,113
-12.803122520446777,-32.84022903442383,113
-5.9999680519104,-33.81792449951172,113
-9.832026481628418,-34.72957229614258,113
-5.253282070159912,-26.784221649169922,113
-11.086554527282715,-36.316646575927734,113
-6.051138877868652,-34.794464111328125,113
-10.068079948425293,-31.28581428527832,113
-9.539905548095703,-36.50746154785156,113
-6.263611793518066,-34.84383773803711,113
-5.833150386810303,-30.72382354736328,113
-8.74500560760498,-34.86017608642578,113
-1.2765394449234009,-34.71073532104492,113
-1.0378838777542114,-34.29198455810547,113
4.656322479248047,-57.723506927490234,113
-7.3741559982299805,-29.077863693237305,113
-8.933372497558594,-36.26591873168945,113
-9.327031135559082,-34.2369270324707,113
-8.356446266174316,-36.75740051269531,113
-11.755651473999023,-30.815235137939453,113
-9.335030555725098,-34.16765213012695,113
1.3628431558609009,-28.59563636779785,113
-5.0349578857421875,-27.180519104003906,113
-0.9739669561386108,-34.814064025878906,113
51.83501052856445,-34.72563552856445,113
13.812581062316895,-31.44331169128418,113
-6.382472038269043,-27.722713470458984,113
-9.375622749328613,-35.1988639831543,113
0.1943364292383194,-33.35110855102539,113
-3.2147767543792725,-32.937252044677734,113
-5.265092849731445,-26.81114387512207,113
-9.909134864807129,-21.381393432617188,113
-9.230271339416504,-26.000822067260742,113
81.66685485839844,-40.72547912597656,113
-13.236432075500488,-29.668804168701172,113
-10.574914932250977,-41.06490707397461,113
-7.872349262237549,-35.99861526489258,113
-11.014101028442383,-35.89936065673828,113
-5.16802453994751,-24.12847328186035,113
-8.612634658813477,-34.775535583496094,113
-6.9065351486206055,-25.90812873840332,113
5.396957874298096,-26.172035217285156,113
-5.252840042114258,-26.78439712524414,113
-13.875614166259766,-32.53870391845703,113
-17.252639770507812,-38.29218673706055,113
-10.653326988220215,-36.0444450378418,113
-7.63728141784668,-29.351593017578125,113
-8.638885498046875,-25.194150924682617,113
-4.448213577270508,-27.68209457397461,113
-7.656942367553711,-27.841493606567383,113
-5.591189861297607,-35.91714096069336,113
-3.525624990463257,-40.12269973754883,113
-26.443321228027344,60.30845642089844,113
-7.34040641784668,-29.021421432495117,113
-9.302543640136719,-36.13112258911133,113
-11.918299674987793,-34.98337173461914,113
-39.28483581542969,30.403738021850586,156
-39.03763961791992,77.28985595703125,156
-26.706357955932617,81.56379699707031,156
-38.811309814453125,86.45405578613281,156
-40.5603141784668,76.6915283203125,156
-40.549774169921875,76.69519805908203,156
-41.29008483886719,80.77622985839844,156
-39.36533737182617,84.00469970703125,156
-38.37746047973633,79.76921844482422,156
-32.90702819824219,95.73463439941406,156
-42.32625961303711,78.84529876708984,156
-42.902828216552734,78.64788818359375,156
-40.17709732055664,78.9053726196289,156
-37.96005630493164,92.2986831665039,156
-36.095333099365234,70.39886474609375,156
-37.667816162109375,32.081172943115234,156
-42.08073043823242,75.37554168701172,156
-39.83084487915039,81.41073608398438,156
-39.61684036254883,85.25496673583984,156
-13.6659574508667,86.09065246582031,156
-39.929931640625,76.66860961914062,156
-39.77992248535156,79.01128387451172,156
-37.17580032348633,83.96438598632812,156
-39.947601318359375,79.1687240600586,156
-39.72319030761719,77.63006591796875,156
-26.754825592041016,81.09034729003906,156
-41.25858688354492,85.09529113769531,156
-39.97998809814453,78.53059387207031,156
-36.960731506347656,69.39334106445312,156
-36.0683708190918,76.48844909667969,156
-38.830989837646484,80.44763946533203,156
-32.35338592529297,95.63441467285156,156
-41.296295166015625,80.74801635742188,156
-38.82796859741211,83.57608032226562,156
-38.50163269042969,72.8246841430664,156
-38.39466857910156,77.67454528808594,156
-42.008644104003906,83.34049987792969,156
-33.7508544921875,78.43740844726562,156
-31.784883499145508,86.78850555419922,156
-34.27969741821289,82.08012390136719,156
-40.27968978881836,85.83378601074219,156
-42.372188568115234,90.9449462890625,156
-22.077259063720703,74.44629669189453,156
-40.02983474731445,78.55721282958984,156
-37.9830322265625,81.44197845458984,156
-43.12569046020508,78.65647888183594,156
-38.26976776123047,77.68744659423828,156
-38.76662826538086,83.81958770751953,156
-32.26165008544922,85.17422485351562,156
-40.115020751953125,84.57000732421875,156
-36.66865158081055,77.76629638671875,156
-39.707916259765625,79.70956420898438,156
-36.85305404663086,76.09104919433594,156
-37.86750793457031,79.83155822753906,156
-36.72682571411133,75.95704650878906,156
-40.08258819580078,84.53504180908203,156
-36.797706604003906,75.08990478515625,156
-35.91571044921875,76.54083251953125,156
-42.0323371887207,92.6738052368164,156
-38.81617736816406,82.454345703125,156
-38.93206787109375,83.83869171142578,156
-38.49306106567383,79.7091293334961,156
-26.465864181518555,78.0083999633789,156
-31.417282104492188,87.30470275878906,156
-35.29402542114258,77.49943542480469,156
-42.20150375366211,84.02769470214844,156
-40.20819091796875,84.62910461425781,156
-32.11902618408203,85.095703125,156
-30.22937774658203,86.9648666381836,156
-46.66331481933594,80.5604476928711,156
-35.75238800048828,86.6873779296875,156
-36.640933990478516,76.1754379272461,156
-39.929840087890625,81.22606658935547,156
-45.6095085144043,71.9381103515625,156
-30.341466903686523,79.86836242675781,156
-42.98774719238281,78.93766784667969,156
-34.27783966064453,81.6341323852539,156
-37.831817626953125,75.52285766601562,156
-35.35145950317383,84.75238037109375,156
-37.91604232788086,88.76477813720703,156
-53.646602630615234,17.448217391967773,156
-36.81020736694336,77.53016662597656,156
-40.059207916259766,81.89743041992188,156
-26.41961097717285,81.70980834960938,156
-39.1944465637207,79.82162475585938,156
-39.12278366088867,71.98567199707031,156
-42.083824157714844,84.11931610107422,156
-43.29947280883789,76.6200942993164,156
-32.59922409057617,94.79747009277344,156
-38.458229064941406,77.36685943603516,156
-43.670894622802734,85.70597839355469,156
-43.03330612182617,91.30818176269531,156
-40.527191162109375,89.21502685546875,156
-37.87021255493164,88.81066131591797,156
-37.25773620605469,77.16194152832031,156
-43.07490921020508,78.6666488647461,156
-39.358760833740234,87.85768127441406,156
-37.99089050292969,78.02770233154297,156
-41.1821403503418,80.67787170410156,156
-46.66331481933594,80.5604476928711,156
-36.68832778930664,78.53936004638672,156
-46.09420394897461,87.17694854736328,156
-39.65650939941406,84.98905181884766,156
-35.353572845458984,74.482177734375,156
-39.0587158203125,74.0276870727539,156
-38.099876403808594,81.29963684082031,156
-38.95846939086914,83.6221923828125,156
-39.66055679321289,79.47572326660156,156
-23.646066665649414,53.73562240600586,156
-39.23422622680664,79.43269348144531,156
-39.300724029541016,81.89119720458984,156
-31.218393325805664,79.76239776611328,156
-39.417991638183594,86.36846160888672,156
-34.014896392822266,78.25286865234375,156
-19.90697479248047,72.2402114868164,156
-48.15249252319336,48.47380828857422,156
-40.5533332824707,86.85709381103516,156
-39.90192794799805,78.61455535888672,156
-39.84886169433594,79.07449340820312,156
-32.23535919189453,85.2519302368164,156
-40.29344940185547,83.8656005859375,156
-39.13330078125,76.62738037109375,156
-37.379661560058594,77.15449523925781,156
-33.85664367675781,86.09892272949219,156
-40.33306884765625,82.58594512939453,156
-48.0669059753418,82.17271423339844,156
-39.202186584472656,83.66474914550781,156
-43.18936538696289,78.67469787597656,156
-40.149574279785156,84.19914245605469,156
-35.85980224609375,83.58489990234375,156
-32.244117736816406,81.77433776855469,156
-34.86482620239258,76.30487060546875,156
-38.35857391357422,77.33708190917969,156
-27.66420555114746,89.04708099365234,156
-35.273101806640625,77.4678955078125,156
-38.43633270263672,83.7899169921875,156
-32.30451202392578,78.49337005615234,156
-39.03913879394531,77.6252212524414,156
-38.714900970458984,80.14058685302734,156
-26.545076370239258,87.55933380126953,156
-32.957550048828125,95.31637573242188,156
-18.02549171447754,60.663475036621094,156
-39.8131217956543,70.61515045166016,156
-40.34299087524414,83.79581451416016,156
-41.59185028076172,75.94007110595703,156
-40.134254455566406,82.84154510498047,156
-37.05221939086914,83.89663696289062,156
-38.49017333984375,77.57170104980469,156
-36.569393157958984,79.73237609863281,156
-37.778968811035156,77.23741912841797,156
-40.48257827758789,78.18013000488281,156
-43.274845123291016,76.63854217529297,156
-43.44718933105469,78.65103149414062,156
-32.78016662597656,80.38282012939453,156
-40.01018142700195,78.61239624023438,156
-34.87519836425781,76.39486694335938,156
-42.076812744140625,85.39501190185547,156
-40.49114227294922,82.30897521972656,156
-30.259546279907227,87.16895294189453,156
-33.50452423095703,88.33802032470703,156
-37.335899353027344,77.06068420410156,156
-44.84457015991211,32.7943115234375,156
-39.04327392578125,81.52069091796875,156
-36.70256423950195,74.9779281616211,156
-34.30137634277344,77.26189422607422,156
-40.42961883544922,76.61115264892578,156
-39.144840240478516,76.86778259277344,156
-34.126686096191406,77.97306060791016,156
-37.82365798950195,83.03762817382812,156
-38.59564971923828,70.21990203857422,156
-34.79598617553711,54.826942443847656,156
-35.685420989990234,76.27610778808594,156
-37.440162658691406,77.35485076904297,156
-39.419986724853516,82.49537658691406,156
-38.75691223144531,69.9989013671875,156
-41.3192253112793,88.98616790771484,156
-35.74497985839844,79.06388854980469,156
-41.366947174072266,80.64470672607422,156
-40.06426239013672,76.46803283691406,156
-38.8755989074707,74.03287506103516,156
-39.03076171875,81.3551025390625,156
-43.92100524902344,80.522216796875,156
-36.71131896972656,81.64807891845703,156
-35.611656188964844,77.22926330566406,156
-34.119441986083984,77.90225219726562,156
-35.583797454833984,78.12584686279297,156
-36.37546157836914,80.80281066894531,156
-34.075172424316406,78.67813110351562,156
-38.77340316772461,79.30644226074219,156
-33.52983093261719,78.4775390625,156
-36.01034164428711,76.42168426513672,156
-38.55495834350586,82.39801025390625,156
-38.98040771484375,81.00651550292969,156
-36.571067810058594,79.7372817993164,156
-40.1619758605957,79.9244613647461,156
-19.694427490234375,72.27103424072266,156
-41.33771896362305,88.89221954345703,156
-40.05881118774414,78.76849365234375,156
-37.41961669921875,77.54006958007812,156
-35.42620086669922,81.14055633544922,156
-34.609439849853516,79.29563903808594,156
-36.805702209472656,82.18612670898438,156
-38.758365631103516,83.72425079345703,156
-38.63249588012695,84.15319061279297,156
-41.029151916503906,79.30701446533203,156
-34.83551788330078,79.42376708984375,156
-37.5224609375,78.9061050415039,156
-38.44576644897461,77.76439666748047,156
-44.430274963378906,54.022064208984375,156
-39.73796844482422,79.50558471679688,156
-37.686492919921875,86.1059341430664,156
-35.59012222290039,81.04661560058594,156
-35.73936462402344,79.05677795410156,156
-39.56239318847656,79.32342529296875,156
-33.91372299194336,86.03235626220703,156
-45.4663200378418,77.84231567382812,156
-40.31005096435547,86.66016387939453,156
-39.93103790283203,82.43318939208984,156
-20.518247604370117,72.34666442871094,156
-35.6762809753418,86.68904113769531,156
-32.28858184814453,81.70972442626953,156
-32.99658203125,95.52719116210938,156
-38.61528015136719,77.34443664550781,156
-35.164100646972656,87.6339340209961,156
-38.206233978271484,84.22582244873047,156
-33.295711517333984,82.96695709228516,156
-38.53986740112305,77.82695007324219,156
-38.264583587646484,85.23621368408203,156
-39.72400665283203,83.77404022216797,156
-34.573577880859375,95.56890869140625,156
-43.037681579589844,83.01224517822266,156
-36.145713806152344,80.62178039550781,156
-32.4334602355957,86.18881225585938,156
-32.202117919921875,78.67501068115234,156
-37.55485534667969,77.52909851074219,156
-35.200408935546875,83.18035888671875,156
-37.39226150512695,83.93040466308594,156
-36.44368362426758,81.80387115478516,156
-41.24247741699219,85.08068084716797,156
-35.1740837097168,84.99011993408203,156
-33.384700775146484,78.53422546386719,156
-37.06235885620117,78.04011535644531,156
-32.2845573425293,85.00581359863281,156
-38.68805694580078,73.42422485351562,156
-33.880653381347656,94.9581527709961,156
-37.78010559082031,81.36493682861328,156
-39.19309616088867,83.54387664794922,156
-41.48213577270508,92.67046356201172,156
-37.33906936645508,80.13325500488281,156
-37.62364196777344,77.81362915039062,156
-38.25923538208008,79.70104217529297,156
-39.75048065185547,76.86732482910156,156
-36.2454833984375,85.68052673339844,156
-40.41928482055664,77.90507507324219,156
-34.953643798828125,80.61274719238281,156
-42.050941467285156,81.43987274169922,156
-40.25270462036133,77.54120635986328,156
-34.00749588012695,78.2239990234375,156
-36.535057067871094,80.19900512695312,156
-35.18525314331055,80.367919921875,156
-26.846691131591797,83.42000579833984,156
-40.151615142822266,78.1390380859375,156
-30.235715866088867,85.13603210449219,156
-35.97008514404297,76.38993072509766,156
-38.29270553588867,77.8161849975586,156
-40.395103454589844,76.54420471191406,156
-33.06068801879883,88.8116455078125,156
-34.065757751464844,78.14167022705078,156
-36.259525299072266,85.65821838378906,156
-36.01186752319336,83.65966033935547,156
-39.553714752197266,78.18058013916016,156
-39.74834442138672,82.28479766845703,156
-37.27278518676758,83.05297088623047,156
-36.9727897644043,78.43720245361328,156
-34.13084411621094,78.19170379638672,156
-45.46860122680664,77.86634826660156,156
-39.957611083984375,76.72205352783203,156
-35.66488265991211,78.38701629638672,156
-36.282344818115234,85.73641204833984,156
-40.05643081665039,82.18963623046875,156
-38.69135284423828,83.76240539550781,156
-37.70143508911133,75.74050903320312,156
-37.66135787963867,79.5746841430664,156
-37.874637603759766,81.35318756103516,156
-43.007198333740234,78.97303009033203,156
-29.41950798034668,80.69329071044922,156
-41.82902526855469,80.7535629272461,156
-37.8077392578125,81.28158569335938,156
-36.72373962402344,76.52483367919922,156
-35.693939208984375,84.75997924804688,156
-37.63692855834961,69.72709655761719,156
-27.228364944458008,80.98011016845703,156
-36.13432312011719,82.06416320800781,156
-39.08561325073242,79.4316635131836,156
-43.81526565551758,88.7888412475586,156
-32.28485870361328,81.69771575927734,156
-36.51206970214844,80.72723388671875,156
-35.5753059387207,77.52094268798828,156
-26.407241821289062,81.5854721069336,156
-53.482688903808594,17.795412063598633,156
-42.0019645690918,77.4795913696289,156
-45.46429443359375,77.84209442138672,156
-42.02207946777344,77.4524154663086,156
-35.05278396606445,93.04817962646484,156
-13.682003021240234,86.08737182617188,156
-25.98565673828125,83.48278045654297,156
-37.29928207397461,77.43016052246094,156
-39.77996826171875,79.35649871826172,156
-37.09230422973633,74.28532409667969,156
-50.674476623535156,49.089664459228516,156
-41.857452392578125,92.4813003540039,156
-40.56325912475586,82.55245971679688,156
-39.12909698486328,74.00736999511719,156
-34.17634582519531,77.8661880493164,156
-33.6624755859375,78.4319839477539,156
-13.688539505004883,86.08777618408203,156
-32.604888916015625,88.30255126953125,156
-40.16179275512695,84.34815216064453,156
-37.52808380126953,72.94331359863281,156
-40.379791259765625,70.1458511352539,156
-34.059425354003906,78.3761978149414,156
-36.4997673034668,80.67467498779297,156
-36.00618362426758,76.34537506103516,156
-38.544769287109375,77.29495239257812,156
-36.707618713378906,81.39486694335938,156
-39.787899017333984,78.05256652832031,156
-36.768943786621094,77.08252716064453,156
-21.988807678222656,74.32926940917969,156
-30.450279235839844,76.3769302368164,156
-33.125640869140625,84.99742889404297,156
-39.50780487060547,83.642822265625,156
-33.991294860839844,78.0735855102539,156
-48.994171142578125,77.46568298339844,156
-33.31698226928711,82.94223022460938,156
-41.059120178222656,76.06062316894531,156
-37.46285629272461,81.40851593017578,156
-38.45512771606445,83.2700424194336,156
-40.72239685058594,77.71757507324219,156
-32.08515930175781,76.32975006103516,156
-37.402809143066406,73.57140350341797,156
-32.51481246948242,84.03211975097656,156
-34.86418914794922,76.70075225830078,156
-45.42932891845703,77.86392211914062,156
-40.08494567871094,75.80775451660156,156
-35.226688385009766,83.10000610351562,156
-39.861263275146484,82.07783508300781,156
-36.334747314453125,80.37315368652344,156
-39.40285873413086,77.37702941894531,156
-36.32083511352539,80.44969177246094,156
-91.14303588867188,4.721745014190674,178
-90.39803314208984,5.319667816162109,178
-79.22063446044922,42.51087951660156,178
-28.0994815826416,-4.379629135131836,178
-91.21333312988281,5.97670316696167,178
-72.22137451171875,-10.813811302185059,178
-86.49301147460938,3.402465581893921,178
-72.65008544921875,34.89107131958008,178
-90.04659271240234,5.4889655113220215,178
-89.2851333618164,2.060302257537842,178
-77.61801147460938,43.30607986450195,178
-40.7470703125,26.805728912353516,178
-68.74871826171875,-10.0182523727417,178
-90.24117279052734,5.429752826690674,178
-45.607505798339844,11.656014442443848,178
-88.51424407958984,2.4326224327087402,178
-83.3709716796875,42.39072799682617,178
-91.44120025634766,4.323250770568848,178
-79.35885620117188,44.32992935180664,178
-34.06108474731445,30.742820739746094,178
-74.04158020019531,-3.9944686889648438,178
-86.35189819335938,3.443466901779175,178
-88.56536865234375,-6.657869338989258,178
-89.2627944946289,3.466085195541382,178
-70.32533264160156,-13.653244972229004,178
-26.832490921020508,-3.6809945106506348,178
-83.53041076660156,42.42643356323242,178
-91.25233459472656,4.464968204498291,178
-70.33316040039062,-13.644510269165039,178
-67.08769989013672,41.13945388793945,178
-90.47897338867188,2.62549090385437,178
-27.723434448242188,-4.048406600952148,178
-83.5680923461914,42.508663177490234,178
-91.141357421875,4.7382893562316895,178
-88.33012390136719,4.502645492553711,178
-90.50750732421875,3.512880802154541,178
-54.4603271484375,15.18171501159668,178
-91.63885498046875,5.537868976593018,178
-89.07559967041016,2.5059895515441895,178
-28.425249099731445,-2.4485154151916504,178
-89.6694564819336,3.9899063110351562,178
-64.41828155517578,47.61216735839844,178
-91.33844757080078,4.593325614929199,178
-67.08769989013672,41.13945388793945,178
-89.4935302734375,5.318652153015137,178
-25.255416870117188,43.78288269042969,178
-91.09778594970703,4.67758846282959,178
-89.3017807006836,2.027279853820801,178
-89.40654754638672,3.858454704284668,178
-91.24736785888672,4.623205661773682,178
-27.999650955200195,-3.4185616970062256,178
-38.503753662109375,57.051902770996094,178
-26.853456497192383,-1.8149946928024292,178
-19.26087188720703,0.9323168396949768,178
-90.64903259277344,5.750117301940918,178
-89.60077667236328,3.9787473678588867,178
-75.86103057861328,43.17070770263672,178
-69.55754089355469,-11.27320671081543,178
-91.30807495117188,4.770868301391602,178
-89.44291687011719,3.0898168087005615,178
-90.02372741699219,4.315085411071777,178
-84.8963394165039,27.257749557495117,178
-41.352745056152344,28.501930236816406,178
-74.15544891357422,59.16547775268555,178
-90.62722778320312,3.0450825691223145,178
-89.19923400878906,3.206732988357544,178
-78.30966186523438,45.260040283203125,178
-64.6535415649414,47.712562561035156,178
-75.98267364501953,39.54364776611328,178
-34.062232971191406,30.736682891845703,178
-90.20594024658203,5.543826580047607,178
-69.49153137207031,42.859153747558594,178
-86.52433013916016,3.4736597537994385,178
-74.62431335449219,47.979034423828125,178
-79.30154418945312,44.23297119140625,178
-73.60750579833984,-12.302153587341309,178
-84.35600280761719,10.645951271057129,178
-38.7718391418457,10.570898056030273,178
-24.102006912231445,20.04295539855957,178
-83.00579071044922,9.913171768188477,178
-91.17581176757812,4.3247528076171875,178
-38.7829704284668,10.582058906555176,178
-91.1007308959961,4.701018810272217,178
-91.0992202758789,4.83298921585083,178
-75.87238311767578,43.18115234375,178
-88.86363983154297,3.1432368755340576,178
-64.44895935058594,47.62550735473633,178
-41.62397384643555,28.542503356933594,178
-89.46732330322266,4.402875900268555,178
-41.40081024169922,28.646217346191406,178
-80.58147430419922,39.46592330932617,178
-86.4853744506836,3.4527854919433594,178
-91.02447509765625,4.8121867179870605,178
-83.08435821533203,9.85619831085205,178
-41.76103210449219,28.113157272338867,178
-89.23594665527344,3.1343958377838135,178
-74.62005615234375,56.519649505615234,178
-86.36453247070312,3.4781532287597656,178
-91.22315216064453,-13.289506912231445,178
-89.55330657958984,5.295182704925537,178
-75.28618621826172,38.84019470214844,178
-68.7431640625,-10.037921905517578,178
-84.23365020751953,10.714871406555176,178
-86.43457794189453,3.4554860591888428,178
-41.740478515625,28.14568519592285,178
-60.1115837097168,50.01313781738281,178
-26.64847755432129,-1.383961796760559,178
-89.62351989746094,4.96657133102417,178
-90.55296325683594,2.5257771015167236,178
-76.3977279663086,45.23225402832031,178
-72.20067596435547,-10.908550262451172,178
-27.225322723388672,-3.637281656265259,178
-79.52904510498047,42.519840240478516,178
-75.21529388427734,-9.38528060913086,178
-1.9594677686691284,-7.808837413787842,178
-72.21475982666016,-10.8326416015625,178
-90.46732330322266,3.8800747394561768,178
-82.73823547363281,39.74288558959961,178
-41.8994255065918,31.350475311279297,178
-89.7050552368164,5.292828559875488,178
-86.44337463378906,3.4543371200561523,178
-75.63973236083984,37.83781814575195,178
-72.2776870727539,-10.917607307434082,178
-90.03360748291016,4.330654144287109,178
-91.1161880493164,4.983217716217041,178
-34.056556701660156,30.74183464050293,178
-76.25391387939453,42.50861740112305,178
-91.37106323242188,5.011745452880859,178
-64.44859313964844,47.65276336669922,178
-91.7422103881836,3.647864818572998,178
-74.35261535644531,44.11085510253906,178
-90.21589660644531,5.053048133850098,178
-90.674560546875,2.46645450592041,178
-75.4205093383789,42.02684783935547,178
-41.7523078918457,28.126258850097656,178
-73.80474853515625,40.576107025146484,178
-83.00579071044922,9.913171768188477,178
-90.40064239501953,3.168503522872925,178
-54.99992370605469,14.97629165649414,178
-28.731557846069336,-3.4209227561950684,178
-34.828426361083984,23.050151824951172,178
-89.31170654296875,1.9988945722579956,178
-74.81318664550781,36.46207809448242,178
-88.94055938720703,2.601250648498535,178
-89.6364517211914,4.050687789916992,178
-88.1641616821289,8.648927688598633,178
-91.16605377197266,4.610870361328125,178
-26.64847755432129,-1.383961796760559,178
-88.84851837158203,2.1548609733581543,178
-77.58202362060547,42.39012145996094,178
-70.08415985107422,38.197818756103516,178
-38.757164001464844,10.611812591552734,178
-41.158843994140625,9.529260635375977,178
-77.61801147460938,43.30607986450195,178
-36.790218353271484,-43.24283981323242,178
-89.53487396240234,4.879519462585449,178
-76.01028442382812,7.4673357009887695,178
-70.16798400878906,36.71072006225586,178
-80.66974639892578,19.62347984313965,178
-90.4264907836914,4.2782158851623535,178
-68.48725128173828,-11.290708541870117,178
-84.82589721679688,27.324617385864258,178
-86.42579650878906,3.449448585510254,178
-89.55661010742188,3.9866416454315186,178
-78.35681915283203,42.34454345703125,178
-88.51206970214844,-5.914763927459717,178
-54.45035171508789,15.180044174194336,178
-91.61653137207031,5.203684329986572,178
-54.99972152709961,14.976110458374023,178
-91.25933074951172,-13.387483596801758,178
-89.30532836914062,7.271997928619385,178
-76.6574935913086,41.76243591308594,178
-34.06412887573242,30.745941162109375,178
-89.35314178466797,4.110863208770752,178
-76.5357666015625,45.17890548706055,178
-86.40616607666016,3.4720771312713623,178
-89.9674072265625,5.181652069091797,178
-89.70069122314453,3.562229633331299,178
-89.59322357177734,4.956687927246094,178
-27.004636764526367,-1.9350039958953857,178
-89.55372619628906,3.6054155826568604,178
-27.44965171813965,-3.722162961959839,178
-89.4921875,5.207594871520996,178
-79.27629089355469,43.235103607177734,178
-91.27220153808594,2.8563196659088135,178
-68.92214965820312,43.7498664855957,178
-79.25177001953125,43.185150146484375,178
-76.1042709350586,54.64799118041992,178
-83.57050323486328,42.42810821533203,178
-89.07616424560547,3.575263261795044,178
-27.545974731445312,-4.06028938293457,178
-90.43231201171875,3.2921600341796875,178
-91.35319519042969,5.002615451812744,178
-91.2351303100586,4.815255641937256,178
-88.36409759521484,4.609387397766113,178
-76.03675079345703,54.7085075378418,178
-91.5941390991211,4.9649176597595215,178
-78.37288665771484,42.45371627807617,178
-27.988466262817383,-4.431948184967041,178
-78.32086181640625,42.48627853393555,178
-47.303340911865234,-16.792869567871094,178
-74.36158752441406,44.089599609375,178
-23.909135818481445,38.52229690551758,178
-91.07611846923828,4.992422580718994,178
-89.62052917480469,4.101480007171631,178
-88.778564453125,2.5433719158172607,178
-91.86033630371094,5.0155134201049805,178
-90.11517333984375,4.62127685546875,178
-90.22393035888672,4.499639987945557,178
-34.062828063964844,30.74496841430664,178
-76.23995208740234,45.22306442260742,178
-64.66287231445312,47.71674728393555,178
-38.761600494384766,10.597785949707031,178
-9.984058380126953,-86.03672790527344,192
-9.818129539489746,-80.92145538330078,192
4.011005878448486,-42.302711486816406,192
-10.573440551757812,-84.70899963378906,192
5.806445121765137,-43.816062927246094,192
-10.898666381835938,-94.14717864990234,192
-8.01369857788086,-86.02996063232422,192
-10.978837966918945,-78.49939727783203,192
-6.781009674072266,-83.1395034790039,192
-13.741528511047363,-80.13611602783203,192
12.002203941345215,-39.294952392578125,192
-7.911555290222168,-83.5173110961914,192
-14.002669334411621,-80.11959838867188,192
-13.797470092773438,-83.75276184082031,192
-5.497799396514893,-89.31554412841797,192
-5.605823993682861,-81.32486724853516,192
-12.484139442443848,-38.664276123046875,192
8.968779563903809,-40.84946060180664,192
-9.626500129699707,-81.71895599365234,192
-9.930951118469238,-86.11567687988281,192
-9.375741958618164,-85.09510040283203,192
-9.574471473693848,-85.06686401367188,192
-10.250540733337402,-84.25041198730469,192
-13.227811813354492,-86.0266342163086,192
-15.73755168914795,-77.74823760986328,192
-7.5357770919799805,-86.1705322265625,192
-10.028181076049805,-85.64786529541016,192
-29.590599060058594,-75.04549407958984,192
-11.23758316040039,-82.47075653076172,192
-3.6834757328033447,-85.71099853515625,192
-25.783527374267578,-58.76276779174805,192
5.212274551391602,-44.02679443359375,192
4.76651668548584,-42.32038497924805,192
10.593125343322754,-83.74942016601562,192
-15.844393730163574,-77.73684692382812,192
-12.702974319458008,-80.38278198242188,192
-11.723909378051758,-81.91661834716797,192
-12.30471420288086,-89.4632339477539,192
6.428386211395264,-43.345951080322266,192
-8.195270538330078,-85.31277465820312,192
-5.61790657043457,-89.42633819580078,192
-9.811101913452148,-81.26455688476562,192
-29.6552791595459,-80.82624053955078,192
-9.732573509216309,-83.37434387207031,192
-22.972715377807617,-87.25615692138672,192
-17.96273422241211,-70.84888458251953,192
-3.259310483932495,-86.70970153808594,192
-8.235639572143555,-86.8109359741211,192
-6.923985958099365,-84.94727325439453,192
-9.990599632263184,-86.11001586914062,192
-2.904041290283203,-80.73882293701172,192
-14.460490226745605,-80.18368530273438,192
-13.821218490600586,-80.17076110839844,192
-46.97511291503906,-67.24542236328125,192
-9.992316246032715,-85.70594024658203,192
-9.00455379486084,-81.17469024658203,192
12.881083488464355,-57.54521179199219,192
-10.883386611938477,-81.99746704101562,192
-13.711711883544922,-80.15864562988281,192
-14.342068672180176,-83.8187026977539,192
-5.276124477386475,-87.23897552490234,192
-13.585588455200195,-83.7457275390625,192
-9.027495384216309,-81.14612579345703,192
-9.963700294494629,-83.56233215332031,192
-9.744997024536133,-81.5973129272461,192
-10.649937629699707,-85.4570541381836,192
4.097080230712891,-45.32316589355469,192
-3.1837620735168457,-88.77052307128906,192
-9.818325996398926,-80.92214965820312,192
-17.62761688232422,-54.2121467590332,192
-10.170680046081543,-84.41686248779297,192
9.419902801513672,-40.82771301269531,192
-11.1172513961792,-40.17591857910156,192
-9.948906898498535,-83.77989959716797,192
-8.759333610534668,-36.431827545166016,192
-9.906416893005371,-77.60301971435547,192
-10.751668930053711,-78.6222152709961,192
-11.659845352172852,-45.08302688598633,192
-9.997468948364258,-83.6867446899414,192
-9.596063613891602,-84.80873107910156,192
-11.189491271972656,-84.25516510009766,192
-12.228851318359375,-90.83367919921875,192
-9.496359825134277,-83.28643798828125,192
-9.840106964111328,-84.51097869873047,192
-29.41151237487793,-84.20297241210938,192
-9.399852752685547,-84.43612670898438,192
12.932044982910156,-58.833221435546875,192
-8.423600196838379,-88.96963500976562,192
-13.092156410217285,-80.32646942138672,192
-7.933187961578369,-84.17340087890625,192
-13.66682243347168,-88.0795669555664,192
-4.1646504402160645,-81.40216827392578,192
-8.913385391235352,-83.63369750976562,192
11.8722505569458,-40.04085159301758,192
-4.317533016204834,-88.90579986572266,192
-14.022069931030273,-80.10122680664062,192
-10.117334365844727,-85.52722930908203,192
-8.728879928588867,-85.27449798583984,192
4.096114635467529,-42.152809143066406,192
-14.595355987548828,-42.336673736572266,192
-5.551907539367676,-81.39373016357422,192
-12.709527969360352,-80.36366271972656,192
-5.714389801025391,-89.4091796875,192
-9.676932334899902,-84.55379486083984,192
6.996579170227051,-44.47407531738281,192
-6.411299705505371,-48.43353271484375,192
-7.797624111175537,-81.56739044189453,192
-8.853814125061035,-82.2408676147461,192
-3.9370157718658447,-87.65569305419922,192
10.892638206481934,-92.5723876953125,192
9.086936950683594,-40.757633209228516,192
-5.531323432922363,-82.69320678710938,192
-12.484891891479492,-80.11893463134766,192
-9.906336784362793,-77.60224151611328,192
-10.09104061126709,-84.79261016845703,192
-12.028547286987305,-85.41770935058594,192
-14.657979965209961,-42.229732513427734,192
-9.930606842041016,-77.62628173828125,192
-9.858747482299805,-86.11650848388672,192
-3.6752145290374756,-85.69335174560547,192
-29.399152755737305,-84.19295501708984,192
-7.862684726715088,-83.95008850097656,192
-5.660745620727539,-81.38045501708984,192
-5.90308141708374,-81.18305969238281,192
-13.652989387512207,-80.09371185302734,192
-2.164695978164673,-91.55134582519531,192
-12.182337760925293,-89.48969268798828,192
-10.799681663513184,-78.7440185546875,192
-10.540602684020996,-84.6771469116211,192
-6.964754581451416,-84.9352798461914,192
6.293618679046631,-85.67062377929688,192
8.91784954071045,-40.9276008605957,192
-7.125920295715332,-84.87593078613281,192
-9.991826057434082,-77.68244171142578,192
-10.661144256591797,-79.38538360595703,192
5.253890037536621,-43.312889099121094,192
-9.819787979125977,-81.39269256591797,192
-4.186045169830322,-81.4801254272461,192
-10.819010734558105,-83.08074951171875,192
5.931094169616699,-43.990135192871094,192
-5.874334335327148,-81.12538146972656,192
4.05142068862915,-41.89091873168945,192
-2.6471054553985596,-83.82418060302734,192
-14.568161010742188,-42.265419006347656,192
-9.429469108581543,-87.05047607421875,192
-7.910913467407227,-83.59404754638672,192
-11.083053588867188,-86.18843841552734,192
-9.859150886535645,-84.3724594116211,192
-10.011148452758789,-77.74468994140625,192
-12.530956268310547,-80.14862823486328,192
38.44544982910156,-94.63499450683594,192
-9.513113021850586,-86.89836883544922,192
-8.013843536376953,-86.03054809570312,192
-9.82551097869873,-85.97515106201172,192
-26.11040687561035,-79.09749603271484,192
-7.687695503234863,-82.15620422363281,192
-6.068249225616455,-82.47098541259766,192
-9.797515869140625,-81.29540252685547,192
-4.290948390960693,-81.562255859375,192
-7.486627578735352,-82.06798553466797,192
4.958528995513916,-42.590087890625,192
-11.9496431350708,-79.99849700927734,192
-9.022685050964355,-82.36151885986328,192
-7.225444316864014,-84.8876724243164,192
-5.621387004852295,-89.20391082763672,192
-9.983041763305664,-81.90538024902344,192
-11.618894577026367,-45.10480499267578,192
9.045228958129883,-40.684757232666016,192
-13.576820373535156,-80.255859375,192
-12.59288501739502,-39.59131622314453,192
5.355249881744385,-43.52389144897461,192
-9.573031425476074,-80.39227294921875,192
6.920177936553955,-44.455596923828125,192
-9.539168357849121,-85.01150512695312,192
-11.756447792053223,-45.050506591796875,192
-15.207452774047852,-81.49929809570312,192
-2.591745615005493,-83.83364868164062,192
-11.7567138671875,-85.99940490722656,192
-10.495509147644043,-85.37545013427734,192
12.085029602050781,-32.66503143310547,192
-12.519144058227539,-80.14749145507812,192
-12.303464889526367,-80.13797760009766,192
-7.848435401916504,-82.16432189941406,192
4.066268444061279,-45.3507194519043,192
5.060354709625244,-42.095516204833984,192
5.815446853637695,-43.46713638305664,192
-5.7745466232299805,-81.37220001220703,192
12.944652557373047,-57.51292037963867,192
8.914628982543945,-40.89797592163086,192
-9.140789985656738,-85.35826873779297,192
-3.9305105209350586,-87.67656707763672,192
-10.368891716003418,-83.97171020507812,192
-14.144800186157227,-79.92904663085938,192
-7.865524768829346,-81.74230194091797,192
-8.71638011932373,-36.42937088012695,192
8.71375560760498,-88.31299591064453,192
5.503149509429932,-43.58742904663086,192
-10.068771362304688,-86.34734344482422,192
-11.123610496520996,-40.17890930175781,192
-8.098852157592773,-86.04595184326172,192
-23.54464340209961,-52.34841537475586,192
-4.408339977264404,-89.01292419433594,192
-8.252281188964844,-92.08232116699219,192
5.476006507873535,-44.02545928955078,192
-9.351526260375977,-85.93983459472656,192
6.640658378601074,-84.68506622314453,192
-8.235690116882324,-86.8114013671875,192
-9.663871765136719,-86.55756378173828,192
-9.84996223449707,-81.75910949707031,192
-1.746006727218628,-92.18811798095703,192
-23.501449584960938,-52.34681701660156,192
-10.876888275146484,-82.02787780761719,192
-8.614676475524902,-86.15693664550781,192
-7.8575944900512695,-81.73797607421875,192
-22.084667205810547,-92.75332641601562,192
-7.949103355407715,-83.57511138916016,192
6.497714042663574,-43.28593063354492,192
-12.752639770507812,-80.56562805175781,192
-4.310069561004639,-81.4488296508789,192
-8.959393501281738,-83.78816223144531,192
-13.442882537841797,-85.5227279663086,192
9.844252586364746,-45.02368927001953,192
-9.608722686767578,-81.6269302368164,192
-11.378079414367676,-84.21290588378906,192
-12.870137214660645,-85.38519287109375,192
-11.744336128234863,-45.0539436340332,192
-10.06646728515625,-84.76409912109375,192
-10.184989929199219,-83.06246185302734,192
-13.362878799438477,-80.25331115722656,192
-2.4811947345733643,-80.43888092041016,192
-4.346901893615723,-88.9852523803711,192
-29.558307647705078,-80.74458312988281,192
-3.232541799545288,-86.6029281616211,192
-17.962974548339844,-70.84918975830078,192
-14.040304183959961,-89.80577850341797,192
-22.543367385864258,-86.31584167480469,192
4.790309429168701,-42.54813003540039,192
-11.206461906433105,-86.21971130371094,192
11.646217346191406,-40.41461944580078,192
-15.680419921875,-77.84918212890625,192
-8.16400146484375,-85.2981948852539,192
-9.633593559265137,-86.1429443359375,192
-7.750428199768066,-82.15045166015625,192
-17.824037551879883,-70.81372833251953,192
-9.860947608947754,-84.1567153930664,192
-8.906935691833496,-83.84483337402344,192
-12.165796279907227,-83.43616485595703,192
-11.979090690612793,-83.37814331054688,192
-3.2566559314727783,-86.61862182617188,192
-9.831703186035156,-81.66023254394531,192
-9.519064903259277,-77.64910125732422,192
12.95183277130127,-57.49398422241211,192
-8.453896522521973,-85.289794921875,192
4.85988712310791,-42.486854553222656,192
-7.955873489379883,-83.57748413085938,192
-4.58561372756958,-90.09345245361328,192
-11.031132698059082,-82.89889526367188,192
-10.116571426391602,-82.17361450195312,192
13.612442016601562,-58.66014862060547,192
-12.070308685302734,-85.04035949707031,192
-10.78325080871582,-83.85202026367188,192
-13.698476791381836,-80.11653900146484,192
-5.823461055755615,-81.25899505615234,192
-6.889973163604736,-84.91173553466797,192
2.064227342605591,-44.31761169433594,192
-7.746804714202881,-81.76657104492188,192
-9.712353706359863,-86.50090789794922,192
-8.894814491271973,-85.33032989501953,192
-14.245231628417969,-80.0482177734375,192
-4.729278564453125,-91.0372085571289,192
-14.596357345581055,-42.27338790893555,192
-10.410138130187988,-85.1929931640625,192
-12.540300369262695,-80.23826599121094,192
-13.033317565917969,-90.33052062988281,192
-5.42094612121582,-81.4183120727539,192
-4.16361665725708,-85.16696166992188,192
-12.709659576416016,-80.36524963378906,192
-10.395866394042969,-82.8687744140625,192
-9.838809967041016,-84.56446838378906,192
-8.78045654296875,-82.6416244506836,192
-9.425888061523438,-85.95185089111328,192
-6.266164302825928,-89.6616439819336,192
-5.4597039222717285,-89.26182556152344,192
4.854849338531494,-42.45259475708008,192
5.728907108306885,-43.51237106323242,192
-9.725364685058594,-83.03343963623047,192
-8.09283447265625,-84.25422668457031,192
-7.8342814445495605,-88.9816665649414,192
-24.05069351196289,-52.096134185791016,192
23.86907386779785,-70.43646240234375,192
5.54302978515625,-43.976348876953125,192
5.356782913208008,-43.738433837890625,192
-15.158469200134277,-81.65402221679688,192
-12.906766891479492,-90.71428680419922,192
32.486602783203125,-95.24195861816406,192
5.012234687805176,-42.19417190551758,192
11.531171798706055,-39.61033248901367,192
-4.772247314453125,-17.927518844604492,238
-31.903711318969727,-60.135215759277344,238
-11.493231773376465,20.079309463500977,238
47.89011001586914,-34.06468200683594,238
-4.851886749267578,-17.656185150146484,238
-49.62259292602539,25.56483268737793,238
-66.09965515136719,-36.34169387817383,238
-8.045448303222656,-31.04532241821289,238
-69.25328826904297,-40.06097412109375,238
-81.99256896972656,-10.410116195678711,238
-59.201229095458984,-25.925142288208008,238
-28.61870765686035,-3.5477511882781982,238
21.27039909362793,-65.90587615966797,238
-67.24870300292969,-32.89582824707031,238
-19.68460464477539,-16.745634078979492,238
-36.67947006225586,9.553825378417969,238
10.432300567626953,-16.61756134033203,238
3.41192626953125,-14.4071683883667,238
17.54595375061035,-58.006492614746094,238
-40.45436477661133,-30.550079345703125,238
-84.1168212890625,-16.276002883911133,238
-85.70790100097656,-34.04301834106445,238
-68.82771301269531,-31.796571731567383,238
-12.443448066711426,-18.65066909790039,238
-37.912498474121094,88.77098846435547,238
-42.274898529052734,-46.49299621582031,238
-43.82075881958008,-19.559595108032227,238
-40.945980072021484,-17.941099166870117,238
49.956016540527344,-20.69686508178711,238
-64.8657455444336,-33.41259765625,238
-52.385597229003906,-49.3479118347168,238
-60.893646240234375,-29.127887725830078,238
10.66675090789795,-53.721309661865234,238
-71.14382934570312,-15.818517684936523,238
-40.750518798828125,-17.910146713256836,238
-61.46022415161133,-36.50555419921875,238
-3.819373846054077,0.9573422074317932,238
-45.57767868041992,-5.5811052322387695,238
2.1376419067382812,-47.28647994995117,238
-3.285102367401123,-50.493656158447266,238
-27.89901351928711,-13.264506340026855,238
-58.2819938659668,-0.9580214023590088,238
3.1586551666259766,-70.84905242919922,238
-8.646635055541992,-16.967042922973633,238
-58.2819938659668,-0.9580214023590088,238
-0.8570991158485413,-20.40980339050293,238
-44.098854064941406,-47.08094024658203,238
-47.07749557495117,-48.40489196777344,238
-4.766747951507568,2.282349109649658,238
-31.962417602539062,-44.470699310302734,238
32.25090026855469,-3.0142476558685303,238
-34.32636260986328,-60.63329315185547,238
-34.13462448120117,36.18964385986328,238
-5.08602237701416,-17.03955841064453,238
-44.90729522705078,-77.34457397460938,238
-71.4635009765625,-33.3267936706543,238
-21.816389083862305,-25.07329750061035,238
-37.23684310913086,-63.58860397338867,238
41.56219482421875,-26.542627334594727,238
3.126516342163086,-70.8626480102539,238
0.38780859112739563,-3.874699592590332,238
-58.359588623046875,-1.1260162591934204,238
-31.87965965270996,-60.11428451538086,238
-40.81892395019531,-17.92367172241211,238
-1.8131542205810547,-16.04397201538086,238
-47.11656951904297,-17.688016891479492,238
-75.27950286865234,-35.821659088134766,238
-33.9924201965332,-1.1471912860870361,238
-27.140750885009766,2.7737810611724854,238
21.724639892578125,-65.21477508544922,238
-15.731468200683594,-39.328147888183594,238
59.8951530456543,-44.35255813598633,238
20.59019660949707,2.8328588008880615,238
-33.76291275024414,-6.237034797668457,238
10.202775955200195,-18.95240020751953,238
19.78723907470703,-34.948482513427734,238
-83.43622589111328,-15.598594665527344,238
-2.482605457305908,-16.474287033081055,238
-50.91200256347656,-22.98493194580078,238
-43.177940368652344,-24.4572696685791,238
-70.37020111083984,-32.94780731201172,238
81.42973327636719,-37.55318069458008,238
-70.06918334960938,-32.15106964111328,238
-4.866373062133789,-17.53240394592285,238
-21.66315460205078,-41.005611419677734,238
-41.858882904052734,-28.780109405517578,238
-9.065146446228027,-8.141575813293457,238
-52.538421630859375,-16.450321197509766,238
-82.05946350097656,-10.131790161132812,238
-43.357810974121094,-73.53065490722656,238
-71.23751068115234,-31.329809188842773,238
-11.768465995788574,-34.18940734863281,238
-44.03942108154297,-47.062129974365234,238
-24.024778366088867,-32.17293930053711,238
-41.7309455871582,-26.168516159057617,238
-71.22856903076172,-31.391281127929688,238
-70.07050323486328,-32.13935852050781,238
-27.985504150390625,-13.029006004333496,238
-44.62480545043945,-78.31724548339844,238
-19.909564971923828,-16.629671096801758,238
-53.569087982177734,-21.86563491821289,238
-68.8671646118164,-31.85955047607422,238
-10.331822395324707,-17.145662307739258,238
-13.64142894744873,-20.02776527404785,238
-52.8306770324707,-71.2502670288086,238
-61.880130767822266,-36.812294006347656,238
-58.304988861083984,-1.0750564336776733,238
-4.800969123840332,-17.879789352416992,238
-43.793701171875,-19.452922821044922,238
-38.24921798706055,-20.0137996673584,238
-6.669968128204346,-32.53158950805664,238
-40.459285736083984,-30.55867576599121,238
-40.59714126586914,-2.7362794876098633,238
-5.078409194946289,2.3669638633728027,238
-12.4214448928833,-18.64599609375,238
-85.78926086425781,3.2751426696777344,238
28.681989669799805,39.96088790893555,238
-84.13381958007812,-16.3852481842041,238
-41.85099792480469,-28.8084659576416,238
-27.210481643676758,-25.530832290649414,238
-20.934171676635742,-37.19670867919922,238
-3.254707098007202,-50.44927215576172,238
-69.62676239013672,-40.033416748046875,238
-44.879669189453125,-77.32634735107422,238
-24.180770874023438,-23.54469108581543,238
-5.149084568023682,-50.17894744873047,238
-47.04850769042969,-38.46355438232422,238
22.617582321166992,36.09751510620117,238
-27.837539672851562,-12.4805908203125,238
-71.11414337158203,-41.55002975463867,238
69.55238342285156,72.58683013916016,238
-16.27865219116211,15.115883827209473,238
28.14423942565918,-16.324615478515625,238
-26.970354080200195,-13.50714111328125,238
-30.569507598876953,-4.278970718383789,238
-86.01205444335938,-33.71358108520508,238
-5.512436866760254,-0.8215012550354004,238
-46.95188903808594,-17.410083770751953,238
23.358476638793945,0.9645887017250061,238
-9.573101043701172,-17.177101135253906,238
-38.043724060058594,-44.69214630126953,238


==> Assets/t-SNE/RQ-1-0.235.txt <==
x,y,label
0.3479844629764557,13.549491882324219,46
43.4495735168457,-65.71349334716797,46
76.97891235351562,20.31342124938965,46
-26.779693603515625,-4.265879154205322,46
-8.74500560760498,-34.86017608642578,46
-24.637788772583008,22.229469299316406,46
32.49753189086914,49.54794692993164,46
42.56182861328125,64.38749694824219,46
2.803358554840088,-26.61200714111328,46
51.8177490234375,55.136619567871094,46
20.029544830322266,6.9136433601379395,46
-72.39513397216797,-34.63214111328125,46
-63.017147064208984,-29.705644607543945,46
-9.375313758850098,-34.44991683959961,46
-62.9127311706543,-18.285743713378906,46
-33.22587966918945,14.43814468383789,46
-81.22278594970703,-32.49821472167969,46
-53.052268981933594,14.598569869995117,46
-21.46461296081543,-84.08912658691406,46
-75.120361328125,-45.5836181640625,46
-38.75519561767578,-43.31066131591797,46
-21.40532112121582,12.204751014709473,46
45.21205139160156,-58.481300354003906,46
-43.69687271118164,-75.5743179321289,46
-63.043067932128906,-19.301021575927734,46
-23.292339324951172,-82.7381362915039,46
-47.360355377197266,-75.03357696533203,46
-22.11500358581543,-6.231261253356934,46
57.4174690246582,12.480735778808594,46
-47.626949310302734,-50.281612396240234,46
-2.5044116973876953,-35.69738006591797,46
36.803619384765625,37.298095703125,46
32.478511810302734,-27.191598892211914,46
-64.70403289794922,-32.424381256103516,46
4.582845211029053,-26.117507934570312,46
-17.194650650024414,10.748143196105957,46
2.958627223968506,-14.368355751037598,46
74.69759368896484,-40.802371978759766,46
-76.39617156982422,-33.741554260253906,46
4.5868000984191895,-26.76576805114746,46
-12.484891891479492,-80.11893463134766,46
24.813968658447266,72.06362915039062,46
-65.88330841064453,3.426939010620117,46
-12.519144058227539,-80.14749145507812,46
-14.25619888305664,-74.73082733154297,46
-10.740291595458984,64.86660766601562,46
33.20435333251953,-13.33316707611084,46
-25.728740692138672,-80.64131927490234,46
41.140174865722656,-14.228538513183594,46
-34.7149543762207,-41.694034576416016,46
0.6126654148101807,31.94926643371582,46
21.766408920288086,18.72539520263672,46
-79.8410873413086,30.331958770751953,46
-30.21026039123535,79.2234115600586,46
-48.3422737121582,-54.07745361328125,46
-32.348731994628906,-81.96784973144531,46
57.4174690246582,12.480735778808594,46
-58.957759857177734,14.916677474975586,46
4.869957447052002,-26.041160583496094,46
-1.2697869539260864,-78.74844360351562,46
-44.7048454284668,-75.75221252441406,46
28.691946029663086,-53.93484115600586,46
30.549957275390625,49.31827926635742,46
-0.6590396165847778,-85.15904998779297,46
4.781038284301758,-26.482099533081055,46
-38.32732391357422,23.724998474121094,46
-63.247982025146484,-18.083906173706055,46
-91.7422103881836,3.647864818572998,46
-13.072393417358398,19.150501251220703,46
-83.94557189941406,-26.739267349243164,46
-10.446976661682129,57.82133102416992,46
-6.228582859039307,88.58538818359375,46
-1.7352077960968018,-56.93742752075195,46
41.491241455078125,70.4475326538086,46
-16.15751838684082,-20.87845802307129,46
-33.97911834716797,19.094261169433594,46
-1.9257062673568726,6.243770122528076,46
-24.468669891357422,22.321815490722656,46
-34.7353630065918,-42.292762756347656,46
-54.474849700927734,69.82228088378906,46
51.04135513305664,55.625736236572266,46
-84.98384094238281,21.321258544921875,46
-62.80827713012695,-18.3216495513916,46
13.790754318237305,22.16425895690918,46
80.01593017578125,26.135385513305664,46
-17.785207748413086,-13.703231811523438,46
-5.671227931976318,-52.06916427612305,46
50.223140716552734,-7.587450981140137,46
-0.6590396165847778,-85.15904998779297,46
-10.740291595458984,64.86660766601562,46
-10.30492877960205,-67.90310668945312,46
33.17854309082031,-24.82253074645996,46
-17.856895446777344,-90.06008911132812,46
-84.63072204589844,12.428375244140625,46
-16.533554077148438,43.430477142333984,46
-9.37349796295166,-74.32953643798828,46
-63.741214752197266,-17.4207706451416,46
4.872867107391357,39.30502700805664,46
-47.36771774291992,-49.70944595336914,46
-44.613346099853516,-75.79825592041016,46
-28.216012954711914,-71.66464233398438,46
-64.3387451171875,52.37562561035156,46
3.6753671169281006,-50.165077209472656,46
23.095409393310547,-49.19275665283203,46
27.50311851501465,71.93211364746094,46
-12.8511323928833,-50.14234924316406,46
-9.133159637451172,-74.18559265136719,46
-44.70087432861328,-75.89173889160156,46
76.38211822509766,30.468534469604492,46
-38.67220687866211,14.309404373168945,46
-73.3097152709961,-38.9318962097168,46
7.7506184577941895,-50.51427459716797,46
-44.70087432861328,-75.89173889160156,46
8.806766510009766,21.329599380493164,46
29.280284881591797,-20.979272842407227,46
81.32061767578125,-37.633934020996094,46
35.77827072143555,41.227516174316406,46
24.929359436035156,72.05963897705078,46
-65.28050994873047,12.425878524780273,46
-17.366443634033203,-89.44136810302734,46
-17.856895446777344,-90.06008911132812,46
-46.53109359741211,-76.06237030029297,46
36.500579833984375,37.113224029541016,46
-63.75353240966797,-17.432353973388672,46
-0.8198562860488892,77.00942993164062,46
-65.15731811523438,6.856359958648682,46
-9.12459659576416,-34.88387680053711,46
7.861480236053467,20.559343338012695,46
-86.67577362060547,-11.413384437561035,46
57.4174690246582,12.480735778808594,46
-48.32539367675781,-54.05423355102539,46
-46.457698822021484,-76.46208953857422,46
-17.856895446777344,-90.06008911132812,46
-5.704596996307373,5.2935357093811035,46
-84.033203125,-26.553531646728516,46
8.338390350341797,68.7706527709961,46
57.4174690246582,12.480735778808594,46
8.65893840789795,85.60134887695312,46
21.78947639465332,26.90425682067871,46
-66.57180786132812,-37.278011322021484,46
-47.36985778808594,-49.702152252197266,46
-9.028923988342285,-73.00423431396484,46
22.961883544921875,-97.35933685302734,46
-31.205270767211914,32.83539581298828,46
-73.35462951660156,-38.97206497192383,46
-56.96969223022461,-41.355098724365234,46
-56.83232116699219,-1.9984849691390991,46
7.444712162017822,-74.41576385498047,46
57.4174690246582,12.480735778808594,46
6.525596618652344,1.697209119796753,46
-43.42059326171875,-73.33116149902344,46
30.29351234436035,-16.816184997558594,46
31.159648895263672,-20.7434139251709,46
-4.225489616394043,62.237648010253906,46
-22.115310668945312,-6.220742225646973,46
-23.26051902770996,81.06712341308594,46
32.440792083740234,-27.07931137084961,46
40.4870719909668,-63.97675323486328,46
-14.6710786819458,-22.038612365722656,46
-80.22924041748047,24.810043334960938,46
80.30415344238281,-40.85852813720703,46
45.60588836669922,-59.528961181640625,46
-45.42105484008789,-76.1224594116211,46
36.90920639038086,37.37147903442383,46
-43.73140335083008,23.170358657836914,46
58.889408111572266,3.502265453338623,46
-65.35431671142578,7.485716819763184,46
29.379121780395508,-20.126890182495117,46
-82.50556945800781,23.446645736694336,46
-28.175926208496094,26.19925308227539,46
50.95900344848633,55.70079040527344,46
-46.17008590698242,-76.20618438720703,46
-63.615848541259766,-17.80959129333496,46
-0.6590396165847778,-85.15904998779297,46
53.60453414916992,-20.898101806640625,46
5.162172794342041,-7.117608547210693,46
-8.612634658813477,-34.775535583496094,46
-45.9277229309082,-76.98069763183594,46
-24.233409881591797,-68.10822296142578,46
-71.22872161865234,9.850967407226562,46
-3.278482675552368,74.77084350585938,46
-67.04462432861328,1.4805599451065063,46
11.456046104431152,84.65372467041016,46
39.79151153564453,-63.41508102416992,46
7.279170989990234,-7.553684234619141,46
6.767827987670898,-78.24639892578125,52
-5.94750452041626,-10.613139152526855,52
42.80305099487305,-71.27255249023438,52
-0.41387811303138733,28.650117874145508,52
78.11966705322266,44.12644577026367,52
69.06233215332031,13.01307487487793,52
-46.612945556640625,-44.353485107421875,52
84.80327606201172,-16.399721145629883,52
84.10205841064453,-15.384471893310547,52
-5.276508331298828,87.24526977539062,52
28.357391357421875,-64.59799194335938,52
15.42365550994873,31.084714889526367,52
-5.0349578857421875,-27.180519104003906,52
-21.5952205657959,85.06361389160156,52
-2.8377771377563477,58.384429931640625,52
10.259696960449219,-64.18376922607422,52
33.890865325927734,-88.73499298095703,52
16.127534866333008,31.93210792541504,52
-2.781466007232666,-42.36420440673828,52
-46.757266998291016,51.725101470947266,52
65.64875030517578,72.760009765625,52
72.7386474609375,-8.068682670593262,52
69.15703582763672,13.169933319091797,52
31.743623733520508,-42.183013916015625,52
-49.950321197509766,0.7414151430130005,52
-5.692062854766846,-65.17240905761719,52
-43.69136047363281,60.30144500732422,52
-54.277099609375,-37.402469635009766,52
16.098386764526367,-77.05183410644531,52
-46.967655181884766,52.75761413574219,52
11.336324691772461,-56.784671783447266,52
61.1019401550293,-64.5566635131836,52
42.79051971435547,-71.30374908447266,52
-42.521183013916016,58.82536315917969,52
57.93627166748047,74.74868774414062,52
-52.20299530029297,2.3631885051727295,52
35.4046745300293,11.253026962280273,52
51.738319396972656,22.898677825927734,52
46.87949752807617,2.321626901626587,52
69.07189178466797,12.997651100158691,52
28.020936965942383,-44.37519454956055,52
-42.94288635253906,58.495216369628906,52
73.4921875,-6.773589134216309,52
-21.576339721679688,-83.14164733886719,52
85.46739196777344,16.689144134521484,52
36.56011962890625,10.852151870727539,52
74.7901382446289,-8.666577339172363,52
86.7614974975586,15.840428352355957,52
-5.806910514831543,-10.696059226989746,52
14.46012020111084,88.86677551269531,52
52.14567184448242,-70.77053833007812,52
-3.5065317153930664,-44.04775619506836,52
-39.358760833740234,87.85768127441406,52
40.26723098754883,53.220603942871094,52
16.382089614868164,32.253482818603516,52
34.15116500854492,31.702028274536133,52
-38.91801071166992,61.056114196777344,52
18.630687713623047,7.949731826782227,52
-46.21345901489258,14.478460311889648,52
35.814964294433594,44.814369201660156,52
27.066909790039062,-46.8878288269043,52
1.6060930490493774,-32.79463577270508,52
52.15634536743164,-70.78169250488281,52
16.10892105102539,31.876007080078125,52
65.07366943359375,30.799541473388672,52
12.130861282348633,2.4335949420928955,52
-23.312681198120117,-78.40684509277344,52
18.101329803466797,46.11394500732422,52
-5.0723557472229,87.12989807128906,52
32.14051818847656,-67.77311706542969,52
10.589709281921387,-27.92410659790039,52
-36.266929626464844,-33.16243362426758,52
2.022768259048462,-88.18040466308594,52
82.87686920166016,3.7047057151794434,52
-2.7817795276641846,-42.351829528808594,52
36.55397033691406,-36.764591217041016,52
15.41972827911377,31.092370986938477,52
28.35967254638672,-64.54882049560547,52
-36.58317184448242,-47.43363952636719,52
69.10261535644531,12.974206924438477,52
-26.35285758972168,49.679683685302734,52
13.818328857421875,-11.338525772094727,52
-48.33415603637695,33.15910339355469,52
33.471561431884766,-89.83037567138672,52
-36.44253921508789,-48.30685806274414,52
40.45174026489258,-54.09465026855469,52
-22.149513244628906,-0.6770601868629456,52
58.59457778930664,-41.23537063598633,52
35.23202133178711,10.87121295928955,52
-1.9871373176574707,0.4551412761211395,52
-28.81605339050293,-43.2958984375,52
29.828929901123047,-51.405914306640625,52
14.989594459533691,-93.31973266601562,52
69.13399505615234,12.950165748596191,52
6.125641345977783,88.37743377685547,52
82.95797729492188,3.5436222553253174,52
60.716064453125,-3.7918365001678467,52
61.26350021362305,-48.64669418334961,52
15.419367790222168,31.09124183654785,52
6.081480503082275,88.70100402832031,52
16.10198402404785,31.905271530151367,52
37.816558837890625,47.150428771972656,52
-0.621027410030365,-69.0513916015625,52
24.60201072692871,-1.0848515033721924,52
22.509254455566406,-14.390892028808594,52
-69.89349365234375,-56.20553970336914,52
53.42283248901367,15.061762809753418,52
2.38205623626709,-35.482383728027344,52
6.165590763092041,57.39907455444336,52
33.915592193603516,-88.66936492919922,52
-44.6922721862793,62.38078689575195,52
56.69659423828125,-21.258230209350586,52
-1.0962605476379395,65.69912719726562,52
-80.69686126708984,-22.63459014892578,52
-56.37762451171875,-40.59197998046875,52
82.76481628417969,3.9656498432159424,52
-48.7392578125,-71.32843780517578,52
8.498604774475098,-0.9479095339775085,52
40.671470642089844,44.22986602783203,52
-36.59426498413086,-47.170223236083984,52
69.12708282470703,12.965087890625,52
-26.322668075561523,-88.28962707519531,52
61.308963775634766,-64.45808410644531,52
-56.21177673339844,13.339810371398926,52
8.791443824768066,90.11796569824219,52
-43.62961959838867,58.1839599609375,52
-88.63589477539062,-25.079729080200195,52
-11.715124130249023,4.966135025024414,52
-66.54740142822266,-49.55399703979492,52
46.448150634765625,-69.45368957519531,52
-26.512489318847656,-88.3356704711914,52
-28.8209171295166,-87.20201873779297,52
84.81561279296875,-16.39920425415039,52
46.56102752685547,2.0238444805145264,52
-34.090118408203125,-4.737550735473633,52
-3.4740447998046875,-40.36876678466797,52
16.019094467163086,-77.10126495361328,52
-50.669456481933594,-72.06655883789062,52
83.07598114013672,14.399704933166504,52
-6.734485626220703,10.186877250671387,52
14.739901542663574,-77.67920684814453,52
1.5095831155776978,-27.5941162109375,52
50.759742736816406,8.887101173400879,52
54.59622573852539,15.683298110961914,52
28.3570613861084,-64.59041595458984,52
0.8367990851402283,-72.76779174804688,52
43.318485260009766,45.238677978515625,52
-38.32585144042969,-49.766029357910156,52
-62.62563705444336,-46.83890914916992,52
11.500639915466309,-29.351560592651367,52
17.703092575073242,-12.074697494506836,52
61.322566986083984,71.7807846069336,52
56.71175765991211,-21.25499153137207,52
-36.47194290161133,-48.225425720214844,52
0.26586946845054626,29.310449600219727,52
-5.049819469451904,56.323421478271484,52
38.381160736083984,50.85120391845703,52
-42.945220947265625,58.78985595703125,52
-22.936487197875977,12.66146469116211,52
24.8551025390625,19.138212203979492,52
77.0876235961914,-36.23723602294922,52
7.313186168670654,87.51480865478516,52
-31.08110237121582,-0.12282770872116089,52
5.679814338684082,-32.145294189453125,52
51.38580322265625,-21.870473861694336,52
81.94983673095703,20.327316284179688,52
-39.0129508972168,26.843896865844727,52
16.008281707763672,-77.11079406738281,52
15.366642951965332,31.054548263549805,52
-63.684654235839844,-48.56675720214844,52
-38.47685241699219,-49.641944885253906,52
-38.35570526123047,-49.24656295776367,52
10.730193138122559,-27.814111709594727,52
71.8651351928711,52.66818618774414,52
-56.541542053222656,-40.89249801635742,52
5.530798435211182,87.50886535644531,52
-36.37626647949219,-48.297698974609375,52
-49.281761169433594,-71.53155517578125,52
-36.453433990478516,-31.503124237060547,52
69.00672912597656,13.056279182434082,52
14.739642143249512,-77.67931365966797,52
-9.401281356811523,51.92710876464844,52
16.273006439208984,32.12109375,52
77.89395141601562,-17.25368881225586,52
26.633649826049805,28.593509674072266,52
-69.16392517089844,23.404130935668945,52
82.77839660644531,4.026099681854248,52
-1.0404722690582275,72.44135284423828,52
5.761646747589111,89.59178924560547,52
33.927825927734375,31.538936614990234,52
-69.93026733398438,-56.27244186401367,52
58.1971549987793,73.01312255859375,52
-38.35554122924805,-49.24650192260742,52
-38.355552673339844,-49.24699020385742,52
-4.2166314125061035,-70.7685317993164,52
61.73005676269531,72.50465393066406,52
-38.77340316772461,79.30644226074219,52
16.012693405151367,-77.11103057861328,52
-45.18455123901367,12.367262840270996,52
-46.694557189941406,4.036565780639648,52
-44.458736419677734,28.605554580688477,52
-36.040672302246094,-31.60087776184082,52
68.75675964355469,2.014136791229248,52
2.4314308166503906,34.54400634765625,52
15.940141677856445,-77.15449523925781,52
-38.56983947753906,-28.58985137939453,52
-46.82120895385742,3.831458568572998,52
-7.367911338806152,23.372323989868164,52
-88.5117416381836,-13.340449333190918,52
40.31185531616211,26.240680694580078,52
-25.21121597290039,29.052997589111328,52
82.8993148803711,3.597123861312866,52
84.83119201660156,-16.41006088256836,52
-3.442615032196045,-42.532039642333984,52
51.44388961791992,2.704828977584839,52
-47.89070129394531,-42.7579345703125,52
57.352630615234375,79.75236511230469,52
-25.683134078979492,50.777732849121094,52
-37.48258590698242,61.192596435546875,52
-86.69586181640625,-13.84904956817627,52
69.06232452392578,13.012866020202637,52
30.582778930664062,-85.8187255859375,52
-37.156253814697266,61.35898971557617,52
33.91267776489258,-88.66180419921875,52
-22.850425720214844,15.048644065856934,52
61.6483268737793,71.73478698730469,52
58.26012420654297,-41.41858673095703,52
-4.146537780761719,-69.15348815917969,52
-5.537220478057861,23.110172271728516,52
23.79161262512207,30.349403381347656,52
15.981583595275879,-77.11807250976562,52
-61.01296615600586,32.443912506103516,52
53.48115921020508,15.221109390258789,52
-42.346038818359375,21.280925750732422,52
-54.475650787353516,0.8502185940742493,52
-29.032991409301758,-87.29019927978516,52
52.675987243652344,3.951871633529663,52
-57.21338653564453,6.723764419555664,52
-72.39962005615234,-42.504478454589844,52
27.388418197631836,-81.32803344726562,52
59.68888473510742,-44.64699935913086,111
27.469480514526367,-13.122509956359863,111
30.172616958618164,-64.24241638183594,111
-21.023914337158203,-37.546688079833984,111
68.59967803955078,-4.994308948516846,111
7.661960124969482,-55.35847854614258,111
64.52146911621094,20.396486282348633,111
22.969614028930664,-52.85261535644531,111
30.913599014282227,-61.68107223510742,111
-25.246131896972656,18.866714477539062,111
63.46145248413086,23.294544219970703,111
42.709564208984375,-51.80376052856445,111
-39.307899475097656,63.91294479370117,111
27.954486846923828,-12.73519229888916,111
-19.00726318359375,-13.792166709899902,111
52.83010482788086,-10.45913028717041,111
51.546871185302734,16.2045841217041,111
0.6057873964309692,-20.84556007385254,111
-69.46977996826172,-11.033713340759277,111
-33.0431022644043,-70.62554931640625,111
-46.33052062988281,-73.9477310180664,111
62.75733184814453,24.177152633666992,111
34.42548370361328,16.4212703704834,111
33.89042282104492,-69.88863372802734,111
-89.55372619628906,3.6054155826568604,111
-44.55177307128906,-17.48192024230957,111
51.79905319213867,-30.520198822021484,111
48.09076690673828,34.955387115478516,111
-54.03157043457031,-9.78390121459961,111
-59.653987884521484,-15.896217346191406,111
27.551876068115234,-86.6096420288086,111
46.15355682373047,-62.51596450805664,111
-22.46576690673828,71.51570892333984,111
18.03432846069336,-88.32544708251953,111
53.101890563964844,-34.725563049316406,111
-72.72730255126953,-0.46813949942588806,111
18.982513427734375,80.05724334716797,111
25.70838737487793,35.06146240234375,111
7.514626979827881,90.24053192138672,111
-58.51618957519531,-15.391375541687012,111
62.603416442871094,71.66303253173828,111
-0.7507244348526001,6.532937049865723,111
38.730194091796875,63.797279357910156,111
27.13349723815918,53.01346969604492,111
-44.48485565185547,-17.49155616760254,111
32.877193450927734,-6.576676368713379,111
18.430355072021484,-89.31311798095703,111
52.675514221191406,-12.74876880645752,111
-11.595623970031738,-34.26870346069336,111
48.4437255859375,-32.20682907104492,111
54.917015075683594,78.98047637939453,111
-54.27163314819336,36.70272445678711,111
52.79856872558594,-28.75229835510254,111
28.29747200012207,-13.364547729492188,111
29.640905380249023,-63.56319808959961,111
65.83364868164062,20.743770599365234,111
-50.01673126220703,-70.62934875488281,111
-64.31878662109375,-40.2177619934082,111
29.809476852416992,-63.49011993408203,111
-84.13381958007812,-16.3852481842041,111
44.95008850097656,-52.55300521850586,111
-63.07383346557617,-47.07452392578125,111
-26.78318214416504,-31.099225997924805,111
-0.22297295928001404,-20.849491119384766,111
5.934903621673584,89.73039245605469,111
-52.22337341308594,-71.22747802734375,111
-8.405839920043945,48.46392059326172,111
-7.1437273025512695,-41.42488479614258,111
-10.253148078918457,68.63700103759766,111
31.258142471313477,-61.575077056884766,111
8.20154857635498,87.02936553955078,111
50.03141784667969,21.738637924194336,111
-43.191192626953125,-24.92699432373047,111
-75.19189453125,-9.383543968200684,111
-36.18717956542969,-14.33557415008545,111
-34.12454605102539,-30.924545288085938,111
-58.5612678527832,-15.514132499694824,111
18.373157501220703,-89.7830810546875,111
51.919681549072266,-35.729793548583984,111
29.589298248291016,-57.41117858886719,111
-63.23025131225586,-44.69664764404297,111
65.94657135009766,34.04138946533203,111
-67.8395004272461,38.24840545654297,111
45.28150177001953,15.0239839553833,111
63.48099136352539,23.147737503051758,111
61.44565200805664,37.32900619506836,111
65.10472106933594,20.923686981201172,111
31.362865447998047,-3.3707728385925293,111
-52.8803825378418,-4.817406177520752,111
-44.48234939575195,-17.518535614013672,111
-45.63934326171875,-17.212112426757812,111
45.01866149902344,30.26381492614746,111
-6.487212181091309,-4.89046573638916,111
44.17833709716797,43.886905670166016,111
-46.870365142822266,11.790164947509766,111
29.860990524291992,-38.18911361694336,111
59.25156021118164,-53.43666458129883,111
76.23829650878906,44.78438949584961,111
0.1808454543352127,-64.75849914550781,111
5.861234664916992,-78.49394226074219,111
-6.104732513427734,27.469430923461914,111
-17.477275848388672,56.71649932861328,111
-38.12270736694336,-36.36141586303711,111
-44.796321868896484,-18.237197875976562,111
26.187334060668945,-37.943599700927734,111
0.17543429136276245,-60.68988800048828,111
-62.199954986572266,-46.663673400878906,111
51.545799255371094,-58.014984130859375,111
63.235530853271484,23.957996368408203,111
55.67573547363281,70.73221588134766,111
47.37539291381836,-62.776424407958984,111
-11.744336128234863,-45.0539436340332,111
24.909273147583008,73.52163696289062,111
-10.725478172302246,23.562915802001953,111
-59.84739303588867,22.048913955688477,111
59.66212463378906,-44.92754364013672,111
-65.88890075683594,-12.495099067687988,111
2.870602607727051,39.22503662109375,111
15.706643104553223,41.07746505737305,111
38.26639175415039,65.36699676513672,111
41.946533203125,13.061457633972168,111
76.71409606933594,44.9660530090332,111
68.58822631835938,22.659626007080078,111
12.300814628601074,-47.83903121948242,111
3.951543092727661,-53.25925064086914,111
38.33165740966797,60.20241165161133,111
-44.49372100830078,-17.413358688354492,111
-49.436912536621094,-69.85595703125,111
-83.82246398925781,-35.49347686767578,181
37.26627731323242,28.38926124572754,181
-91.673095703125,-17.720781326293945,181
41.29308319091797,-35.29534149169922,181
-17.730113983154297,-13.61095905303955,181
29.587251663208008,-93.0157470703125,181
-52.559539794921875,-36.311954498291016,181
-80.65629577636719,35.37961959838867,181
50.24911117553711,21.33214569091797,181
-22.359619140625,-91.2130126953125,181
14.245705604553223,16.4779052734375,181
-43.0268669128418,62.61113739013672,181
-43.379825592041016,6.2066650390625,181
66.77716064453125,21.09465789794922,181
-3.558279037475586,-58.35730743408203,181
-4.7057085037231445,60.76629638671875,181
-11.503650665283203,-61.965030670166016,181
-10.519440650939941,77.98583984375,181
-54.34632873535156,44.02268600463867,181
-5.506221294403076,48.222103118896484,181
40.03753662109375,-64.47000122070312,181
-51.94063949584961,-71.92916107177734,181
73.69902801513672,19.609642028808594,181
46.23735809326172,-3.612217426300049,181
-9.92451000213623,14.5729398727417,181
49.18254852294922,-83.17906951904297,181
-10.145343780517578,-66.02147674560547,181
6.464434623718262,7.789787292480469,181
76.51714324951172,44.7784423828125,181
33.96724319458008,57.0555305480957,181
14.298869132995605,-87.43800354003906,181
14.051323890686035,-87.26301574707031,181
1.4812469482421875,79.40087127685547,181
-43.13114547729492,6.8681721687316895,181
69.2138671875,-2.7269506454467773,181
40.17124938964844,-3.2690541744232178,181
10.625398635864258,85.13072967529297,181
70.57669067382812,52.637210845947266,181
30.32724380493164,-48.39358901977539,181
-11.135490417480469,0.4568956196308136,181
-88.98639678955078,-16.313602447509766,181
50.634368896484375,68.89964294433594,181
51.072879791259766,50.907283782958984,181
38.109107971191406,64.51004791259766,181
31.33277702331543,58.151885986328125,181
1.5131899118423462,79.43083190917969,181
37.98274612426758,-63.371707916259766,181
60.72417449951172,43.578033447265625,181
-14.17602252960205,73.55553436279297,181
-4.577804088592529,40.755523681640625,181
37.998348236083984,64.89952850341797,181
-14.163590431213379,73.54948425292969,181
25.925275802612305,57.192508697509766,181
-49.36323165893555,-75.94347381591797,181
-55.75531768798828,18.944337844848633,181
-86.37745666503906,-24.518720626831055,181
-6.142027854919434,42.822261810302734,181
61.48503875732422,66.7165756225586,181
-43.92433166503906,6.774302959442139,181
-78.05255889892578,-1.585848093032837,181
-22.122303009033203,-80.89578247070312,181
-4.633012294769287,64.05704498291016,181
-91.65757751464844,-24.56586265563965,181
-31.628101348876953,-43.72848892211914,181
20.779190063476562,35.5879020690918,181
-73.26984405517578,42.83283615112305,181
-12.413055419921875,91.4835433959961,181
-14.587881088256836,73.40106964111328,181
-26.449647903442383,-41.90899658203125,181
76.69337463378906,44.27035140991211,181
20.856483459472656,61.87123489379883,181
70.39784240722656,33.61521911621094,181
76.21464538574219,44.51714324951172,181
74.81903076171875,54.50588607788086,181
9.852922439575195,-98.50480651855469,181
-46.97105407714844,-38.475460052490234,181
7.586759090423584,-60.865604400634766,181
41.363487243652344,-35.224090576171875,181
-21.87415885925293,27.633596420288086,181
-11.081884384155273,54.21658706665039,181
-38.72136688232422,-2.6962263584136963,181
-37.231597900390625,-26.838237762451172,181
61.737300872802734,69.0729751586914,181
28.468660354614258,-78.35765075683594,181
-76.87532043457031,-2.199329376220703,181
46.90913391113281,-4.04160213470459,181
-2.8684043884277344,-16.433998107910156,181
-43.37160873413086,5.9021830558776855,181
-17.319026947021484,-42.33111572265625,181
-23.65444564819336,-27.09096908569336,181
-11.613658905029297,-66.64969635009766,181
13.972182273864746,-87.3330078125,181
76.32477569580078,45.56694412231445,181
-14.54584789276123,-52.083526611328125,181
9.806536674499512,-86.76237487792969,181
61.748592376708984,-9.583169937133789,181
48.25715637207031,58.366485595703125,181
-13.939412117004395,73.41559600830078,181
76.73399353027344,44.46867752075195,181
5.323307037353516,-79.94575500488281,181
1.9795984029769897,-50.40707778930664,181
77.0411148071289,50.80903625488281,181
-10.145343780517578,-66.02147674560547,181
49.94297790527344,20.980195999145508,181
-0.3963242471218109,-101.16029357910156,181
6.001147270202637,51.199100494384766,181
11.249405860900879,-62.770057678222656,181
36.7199821472168,-84.07321166992188,181
5.149568557739258,51.626609802246094,181
76.54556274414062,44.38423538208008,181
-16.485563278198242,19.490921020507812,181
-8.007196426391602,63.17387008666992,181
-45.83243942260742,20.002065658569336,181
7.69344425201416,-60.79741287231445,181
27.74892807006836,-79.19091033935547,181
15.333202362060547,-89.65323638916016,181
49.17802429199219,-83.16255950927734,181
-86.0593032836914,-26.915956497192383,181
-89.00533294677734,-21.05353355407715,181
-22.449262619018555,-81.16334533691406,181
-15.501789093017578,19.239002227783203,181
65.72863006591797,-34.529449462890625,181
-2.2445008754730225,-56.98591232299805,181
-12.447307586669922,15.863691329956055,181
52.909889221191406,20.477685928344727,181
48.426692962646484,15.87923526763916,181
-4.328378200531006,41.01239776611328,181
51.028133392333984,12.921313285827637,181
-12.4113130569458,91.48947143554688,181
7.355014801025391,-61.063419342041016,181
-4.705282688140869,60.768951416015625,181
35.88117980957031,-84.25655364990234,181
-4.228401184082031,-56.913414001464844,181
57.583248138427734,5.74485445022583,181
37.98274612426758,-63.371707916259766,181
-11.161188125610352,-66.17344665527344,181
-27.493236541748047,90.65426635742188,181
-91.58869934082031,-24.537477493286133,181
35.71133041381836,-54.08705520629883,181
-27.341289520263672,90.24083709716797,181
14.129764556884766,-87.18257904052734,181
16.721548080444336,-58.704227447509766,181
-42.28736114501953,9.988825798034668,181
65.80463409423828,38.28799819946289,181
20.727094650268555,61.754364013671875,181
-21.342416763305664,-51.244327545166016,181
6.849131107330322,-62.19305419921875,181
20.11369514465332,92.218505859375,181
40.045780181884766,-64.63519287109375,181
-44.0539665222168,5.993168830871582,181
10.33310604095459,-88.83497619628906,181
39.176841735839844,-59.97669219970703,181
-69.30332946777344,48.33182144165039,181
-26.809335708618164,-3.465559959411621,181
39.965301513671875,-64.68038177490234,181
-17.9354248046875,-13.675558090209961,181
3.362821102142334,-74.92088317871094,181
20.818452835083008,61.84226989746094,181
49.75619888305664,20.853187561035156,181
-92.39148712158203,3.5040557384490967,181
52.63414001464844,16.677183151245117,181
10.855093955993652,-88.84671783447266,181
31.854782104492188,-10.738320350646973,181
-81.26187896728516,-7.9154486656188965,181
-5.506221294403076,48.222103118896484,181
-32.534236907958984,27.012060165405273,181
-22.54176139831543,-81.4697494506836,181
28.623533248901367,30.723621368408203,181
-71.65577697753906,36.863487243652344,181
20.666975021362305,61.7293586730957,181
42.196414947509766,-24.659706115722656,181
41.29256057739258,-35.2947883605957,181
-49.692867279052734,-19.5624942779541,181
-4.705674648284912,60.77361297607422,181
24.717430114746094,-66.60382080078125,181
-2.158573865890503,78.6428451538086,181
3.1353518962860107,-0.1952974498271942,181
11.483356475830078,-100.28636169433594,181
44.51362991333008,61.901275634765625,181
60.14106750488281,-12.757688522338867,186
55.213714599609375,16.666784286499023,186
-32.57378005981445,92.79052734375,186
1.0319020748138428,-36.55097579956055,186
64.26473999023438,5.911865711212158,186
75.44084167480469,-37.25581741333008,186
-3.9080634117126465,63.90131378173828,186
-45.59438705444336,-31.25857162475586,186
-14.697083473205566,-29.06464958190918,186
-88.52034759521484,-10.416930198669434,186
24.206701278686523,-48.03516387939453,186
-10.753527641296387,-28.905677795410156,186
-1.7254157066345215,69.89916229248047,186
-62.805660247802734,30.062219619750977,186
-51.003910064697266,3.8785176277160645,186
76.78304290771484,37.23435592651367,186
77.20822143554688,13.126386642456055,186
-32.85536193847656,91.7446517944336,186
50.254276275634766,72.826171875,186
-37.77326583862305,7.475900173187256,186
-55.26104736328125,-4.957622528076172,186
21.27191162109375,29.016263961791992,186
-8.374183654785156,-62.17707061767578,186
-52.464080810546875,2.9765398502349854,186
11.742552757263184,-7.962652683258057,186
-66.50000762939453,27.577470779418945,186
-41.999263763427734,59.3378791809082,186
-43.98891067504883,66.2320785522461,186
70.77690887451172,21.73161506652832,186
60.136470794677734,81.43373107910156,186
47.160343170166016,-55.33709716796875,186
23.84400177001953,-10.71182918548584,186
38.215728759765625,91.16275024414062,186
23.889585494995117,-48.03487014770508,186
74.89813232421875,-37.80730056762695,186
40.40004348754883,88.3797378540039,186
85.06842803955078,-16.360126495361328,186
5.557773590087891,23.40517234802246,186
44.311065673828125,46.223079681396484,186
-12.224762916564941,30.707061767578125,186
42.71903991699219,-44.96110916137695,186
63.9571533203125,5.937351226806641,186
-6.330959796905518,-69.45599365234375,186
-53.20558166503906,5.378044128417969,186
-53.12579345703125,30.251632690429688,186
8.572927474975586,-43.28450393676758,186
2.4482460021972656,-36.47022247314453,186
11.512467384338379,-26.54832649230957,186
25.3968505859375,20.78689193725586,186
-33.23431396484375,-35.06892395019531,186
-51.78776931762695,-29.586912155151367,186
-54.467567443847656,-4.460955619812012,186
30.64565658569336,3.52085280418396,186
65.67745208740234,-2.0578107833862305,186
21.377506256103516,-49.445716857910156,186
-5.636760234832764,-69.20791625976562,186
-43.39705276489258,69.36781311035156,186
-1.9492323398590088,66.35324096679688,186
32.49906539916992,4.613766670227051,186
34.16837692260742,-80.40779876708984,186
-57.3058967590332,3.7849667072296143,186
-39.36398696899414,55.07820510864258,186
-47.04392623901367,-35.5325813293457,186
39.8165397644043,91.92427062988281,186
-46.68377685546875,-44.266876220703125,186
63.98259353637695,31.321916580200195,186
-44.81646728515625,3.67436146736145,186
-52.281639099121094,2.7756142616271973,186
-15.732751846313477,-59.593814849853516,186
12.685808181762695,17.98877716064453,186
38.03313064575195,-41.72126388549805,186
-44.98809051513672,38.67972183227539,186
-0.38974663615226746,-88.11360931396484,186
63.793251037597656,8.301721572875977,186
-52.41284942626953,2.948404550552368,186
60.980873107910156,-8.160819053649902,186
-1.9464365243911743,-86.6470718383789,186
69.11236572265625,30.265422821044922,186
10.440299987792969,-16.26120948791504,186
37.430179595947266,34.21672821044922,186
-47.385841369628906,-67.78617095947266,186
-58.83915328979492,10.18172836303711,186
-38.83515548706055,-14.272154808044434,186
-48.323909759521484,33.187870025634766,186
8.938159942626953,6.509876728057861,186
-42.41374588012695,64.53169250488281,186
29.194869995117188,-18.418302536010742,186
39.1240234375,-42.136837005615234,186
2.9856412410736084,-34.56747817993164,186
-72.32918548583984,1.2617865800857544,186
35.11810302734375,51.42045593261719,186
-50.6107292175293,34.630027770996094,186
-7.802605152130127,63.063880920410156,186
52.77138900756836,-70.53186798095703,186
42.401268005371094,-71.64307403564453,186
-55.376365661621094,24.517919540405273,186
-39.12278366088867,71.98567199707031,186
-8.958295822143555,-96.0362777709961,186
39.12371063232422,-41.52273178100586,186
40.97307205200195,90.36491394042969,186
26.7147216796875,-42.848663330078125,186
21.714902877807617,-37.043785095214844,186
67.2433090209961,49.92192077636719,186
-65.92028045654297,-47.44390106201172,186
-73.1153564453125,19.759597778320312,186
-36.47837829589844,56.374488830566406,186
-70.86236572265625,6.254157543182373,186
-1.5871106386184692,65.74129486083984,186
-55.36236572265625,7.252873420715332,186
52.96269989013672,-7.803423881530762,186
-67.86543273925781,-50.63196563720703,186
73.21820068359375,-38.18247604370117,186
-33.06970977783203,57.84479522705078,186
80.42339324951172,-41.18292999267578,186
45.36713790893555,-70.7042007446289,186
53.89299392700195,80.66133117675781,186
38.158592224121094,-35.56121063232422,186
-25.05872917175293,-86.02491760253906,186
-38.37746047973633,79.76921844482422,186
-36.651859283447266,-16.024154663085938,186
-51.90949630737305,-73.89579772949219,186
-22.87659454345703,19.832998275756836,186
2.023207187652588,-2.1379141807556152,186
12.687814712524414,17.94538116455078,186
-76.39511108398438,20.139429092407227,186
52.77832794189453,-70.513671875,186
-14.254472732543945,11.364044189453125,186
-50.47397994995117,1.9226655960083008,186
60.69700622558594,-11.156062126159668,186
-64.2162857055664,-4.571272373199463,186
32.578128814697266,-16.781993865966797,186
44.667701721191406,-55.38294982910156,186
-0.1445091962814331,-87.92176818847656,186
50.82212448120117,75.98158264160156,186
-3.8787434101104736,-34.02494812011719,186
26.458599090576172,-47.994850158691406,186
22.194734573364258,-48.28325271606445,186
7.260110855102539,35.73788070678711,186
-63.47349548339844,36.92586898803711,186
52.78022003173828,-70.52314758300781,186
-74.33390045166016,28.622087478637695,186
-8.48879337310791,-3.7499892711639404,186
24.359054565429688,16.98365592956543,186
45.864280700683594,40.81380844116211,186
-26.1997127532959,-8.623614311218262,186
16.586450576782227,-80.68316650390625,186
-15.732475280761719,-59.595272064208984,186
-62.99645233154297,43.66230773925781,186
-60.48328399658203,11.368535995483398,186
2.2309370040893555,-35.654388427734375,186
80.42093658447266,-41.37060546875,186
-7.565491676330566,86.48960876464844,186
51.63486862182617,74.04459381103516,186
52.78324890136719,-70.521728515625,186
57.16322708129883,42.77272415161133,186
-33.20214080810547,-35.101722717285156,186
-70.90911102294922,-26.578903198242188,186
64.87608337402344,-47.814056396484375,186
11.501846313476562,-25.92279052734375,186
-41.884742736816406,59.620140075683594,186
17.6389217376709,84.68009185791016,186
53.72761917114258,-21.116634368896484,186
-71.0145492553711,-25.462448120117188,186
18.768943786621094,2.417921304702759,186
-56.059085845947266,-21.071203231811523,186
2.4481899738311768,-36.47040939331055,186
8.591826438903809,84.38265228271484,186
40.99032211303711,21.318729400634766,186
63.388511657714844,76.27782440185547,186
77.64546203613281,-13.518987655639648,186
-26.399158477783203,-88.14793395996094,186
-23.055561065673828,16.917694091796875,186
-59.167266845703125,8.817150115966797,186
0.6830704212188721,-1.071417212486267,186
-21.39025115966797,57.03669738769531,186
41.563568115234375,89.06706237792969,186
-6.889973163604736,-84.91173553466797,186
-35.677879333496094,-46.74726104736328,186
59.02565002441406,-39.4550895690918,186
43.82892608642578,-12.715736389160156,186
78.35328674316406,-39.817039489746094,186
-79.52904510498047,42.519840240478516,186
-31.342670440673828,31.170063018798828,186
35.10747528076172,54.99026870727539,186
17.081512451171875,64.09416198730469,186
60.55657958984375,-11.669535636901855,186
-4.901422500610352,78.9736328125,186
65.64823913574219,47.31118392944336,186
-15.938929557800293,-28.408790588378906,186
76.81317901611328,16.057828903198242,186
74.95184326171875,-35.5699577331543,186
-24.12774085998535,7.640100955963135,186
-72.6881332397461,22.772876739501953,186
-52.52028274536133,2.8538737297058105,186
-61.27727508544922,-6.846452713012695,186
51.65373992919922,64.39176177978516,186
34.860084533691406,-88.46966552734375,186
39.72057342529297,91.88594818115234,186
50.11491775512695,38.13303756713867,186
24.405771255493164,-9.90365982055664,186
-27.692535400390625,72.41938018798828,186
-89.62981414794922,-10.948782920837402,186
-71.60509490966797,6.5922651290893555,186
-58.6591796875,10.152649879455566,186
81.22252655029297,-40.82440948486328,186
14.765268325805664,-57.134456634521484,186
8.935507774353027,58.842864990234375,186
-56.7559700012207,-4.518558979034424,186
-68.26496887207031,-37.29790115356445,186
44.142581939697266,-73.33063507080078,186
-40.71523666381836,-6.935816764831543,186
81.37052154541016,-42.55970001220703,186
41.3017463684082,89.57012176513672,186
-23.18537139892578,-54.66597366333008,186
63.9911994934082,31.35021209716797,186
80.42093658447266,-41.37060546875,186
-53.70343017578125,24.429534912109375,186
33.31667709350586,52.81106948852539,186
47.874996185302734,-12.717283248901367,186
-15.732125282287598,-59.59383010864258,186
9.02603530883789,-101.6824951171875,186
-16.329883575439453,45.02129364013672,186
-1.2765394449234009,-34.71073532104492,186
-57.20570755004883,7.375776767730713,186
-2.0139310359954834,-86.50872802734375,186
61.164608001708984,33.09027862548828,186
72.94376373291016,-6.560784339904785,186
-32.850921630859375,56.50131607055664,186
-8.72790813446045,71.93716430664062,186
-46.865318298339844,-10.493398666381836,186
11.52385139465332,-25.78285026550293,186
11.736623764038086,22.173986434936523,186
-52.534515380859375,33.61543273925781,186
-33.51378631591797,-22.363794326782227,186
-78.27088928222656,-30.68264389038086,186
37.60489273071289,-38.34907531738281,186
-52.26263427734375,2.620292901992798,186
-27.754676818847656,72.30692291259766,186
75.1589584350586,-37.63774490356445,186
0.6327435970306396,-68.35286712646484,186
-44.689674377441406,23.792278289794922,186
-44.987247467041016,38.678550720214844,186
11.618325233459473,-39.57191848754883,186
64.49859619140625,-0.9122533202171326,186
-52.31577682495117,2.812786102294922,186
52.289669036865234,75.4652099609375,186
-22.62435531616211,83.79637908935547,186
-72.8179702758789,15.472569465637207,186
-58.27686309814453,10.123982429504395,186
50.20546340942383,72.82095336914062,186
-2.7043302059173584,-71.33881378173828,186
-54.44300079345703,-70.06535339355469,186
23.069379806518555,-9.254355430603027,186
-8.958194732666016,-96.03910064697266,186
17.402862548828125,-46.942569732666016,186
-50.8109245300293,3.054885149002075,186
1.0316494703292847,-36.55020523071289,186
35.80490493774414,34.954288482666016,186
-12.136419296264648,-7.154808044433594,186
-90.24956512451172,-7.767624855041504,186
-71.17687225341797,-25.393665313720703,186
-33.38243103027344,90.34796905517578,186
-1.746408462524414,73.29170227050781,186
10.586810111999512,-16.45874786376953,186
12.965896606445312,-82.69400787353516,186
52.929752349853516,30.7841739654541,186
-65.40267181396484,27.269702911376953,186
-50.47489547729492,3.104076862335205,186
-7.215930461883545,-65.93367767333984,186
42.02830123901367,46.23252487182617,186
-48.80220031738281,2.2188310623168945,186
-35.68838882446289,34.45726013183594,186
29.286531448364258,-18.488237380981445,186
54.59505844116211,8.413089752197266,186
-46.387020111083984,-44.29460525512695,186
53.798160552978516,-7.866811275482178,186
-7.410281658172607,-79.17079162597656,186
32.021507263183594,11.486783981323242,186
-33.480960845947266,-66.68595123291016,186
12.695764541625977,17.95635414123535,186
74.02259063720703,0.1306944638490677,186
35.339115142822266,53.35346603393555,186
-43.39916229248047,69.3875503540039,186
47.75497055053711,-12.647832870483398,186
62.2689323425293,76.93281555175781,186
1.032152533531189,-36.551002502441406,186
8.399953842163086,-14.217226028442383,186
44.17038345336914,46.079620361328125,186
-40.786376953125,-47.849308013916016,186
-48.317874908447266,33.19682312011719,186
-0.4870035648345947,55.12480926513672,186
30.035158157348633,9.433701515197754,186
59.05771255493164,-41.25717544555664,186
49.22855758666992,-20.68201446533203,186
-64.18917083740234,56.50752639770508,186
-3.0478267669677734,65.58377075195312,186
29.065082550048828,-18.49489402770996,186
69.15140533447266,51.06827926635742,186
51.5455207824707,64.38359069824219,186
52.781768798828125,-70.51627349853516,186
-56.342079162597656,4.716962814331055,186
-38.241477966308594,-15.072259902954102,186
-46.621116638183594,-44.14307403564453,186
50.564109802246094,-5.528183460235596,186
-66.49673461914062,-52.552268981933594,186
35.35271072387695,34.67974853515625,186
2.4481899738311768,-36.47040939331055,186
73.70137023925781,18.653627395629883,186
27.367141723632812,68.51692962646484,186
-15.732412338256836,-59.592750549316406,186
40.94981002807617,90.73993682861328,186
47.38969421386719,54.50721740722656,186
22.75945281982422,-72.45030975341797,186
-80.76056671142578,-23.644948959350586,186
28.931949615478516,4.36964225769043,186
8.063543319702148,-13.691100120544434,186
-57.31867218017578,3.728862762451172,186
50.79930114746094,73.48533630371094,186
38.88601303100586,36.020225524902344,186
75.33460235595703,-8.349344253540039,186
45.799869537353516,54.28139877319336,186
48.54825210571289,-0.2044915109872818,186
-57.9891242980957,10.054913520812988,186
22.984376907348633,-54.21515655517578,186
40.94525146484375,90.3023681640625,186
60.716861724853516,-11.12934684753418,186
13.390179634094238,60.71420669555664,186
74.36419677734375,-35.94760513305664,186
-63.241275787353516,22.121999740600586,186
-58.148189544677734,-28.421934127807617,186
-38.83099365234375,-14.250736236572266,186
-85.71893310546875,-35.68882369995117,186
48.60511016845703,35.50090026855469,186
-35.66575622558594,-33.63256072998047,186
87.84912109375,34.62476348876953,186
-27.6766357421875,72.30164337158203,186
19.836849212646484,21.159191131591797,186
-63.011146545410156,-29.812915802001953,186
-52.207149505615234,2.961223602294922,186
78.00167083740234,16.802005767822266,186
22.67994499206543,-47.89764404296875,186
46.04970169067383,25.488693237304688,186
-26.14809799194336,-5.82971715927124,186
-12.798855781555176,-74.73159790039062,186
64.34681701660156,5.681694030761719,186
2.447824716567993,-36.47047424316406,186
-26.494869232177734,-88.61003875732422,186
-48.389530181884766,33.17349624633789,186
53.12405776977539,-6.989983558654785,186
50.0454216003418,38.04370880126953,186
-5.636594772338867,-69.21186065673828,186
53.64202880859375,-21.272424697875977,186
-44.982696533203125,38.69123840332031,186
61.7320671081543,74.61756896972656,186
-86.53997039794922,-11.289446830749512,186
-68.9948501586914,29.65162467956543,186
-62.879920959472656,30.250125885009766,186
-13.995210647583008,78.0932846069336,186
-62.630245208740234,38.09629440307617,186
37.99660873413086,-41.47673034667969,186
64.56034088134766,3.3807647228240967,186
53.12991714477539,-65.9468994140625,186
-5.477636814117432,-71.23582458496094,186
78.02386474609375,15.996002197265625,186
43.59032440185547,-9.8081693649292,186
64.1445541381836,-55.78015899658203,186
29.329853057861328,-12.429875373840332,186
-83.04605865478516,-39.350955963134766,186
8.528367042541504,-43.232521057128906,186
45.98627471923828,-57.54682540893555,186
26.43597984313965,74.9223403930664,186
32.54762649536133,53.61049270629883,186
66.42378997802734,46.61173629760742,186
40.66334915161133,90.8296890258789,186
22.519521713256836,-71.87614440917969,186
-0.6403214335441589,-87.03469848632812,186
5.407538414001465,55.90725326538086,186
-49.55832290649414,32.596923828125,186
-50.71429443359375,-73.38613891601562,186


==> Assets/t-SNE/RQ-2-0.132.txt <==
x,y,label
-47.76803970336914,9.162399291992188,5
-40.140159606933594,13.699854850769043,5
5.060326099395752,8.07347297668457,5
60.968040466308594,70.01260375976562,5
23.771005630493164,-23.714956283569336,5
-83.45645904541016,26.385467529296875,5
38.29537582397461,0.17029191553592682,5
-73.41812133789062,-53.819034576416016,5
-51.0853157043457,35.05650329589844,5
-15.096220016479492,-26.85336685180664,5
1.5744508504867554,-66.94688415527344,5
29.569194793701172,-47.15166091918945,5
-74.78021240234375,-33.35938262939453,5
-65.53319549560547,57.04863357543945,5
29.8820858001709,29.438114166259766,5
-37.525630950927734,-46.54804611206055,5
47.67962646484375,52.056209564208984,5
-57.84373474121094,44.74665069580078,5
31.43193244934082,58.22258758544922,5
3.104053497314453,59.85227966308594,5
26.757946014404297,-19.975364685058594,5
67.97608184814453,55.015098571777344,5
-78.34681701660156,-16.710529327392578,5
46.17121505737305,46.22039031982422,5
-47.85298538208008,49.36933517456055,5
22.64476203918457,29.7388916015625,5
92.01972961425781,13.759539604187012,5
-51.48789596557617,-74.06168365478516,5
-17.59161376953125,30.812545776367188,5
-49.62259292602539,25.56483268737793,5
87.50059509277344,19.0589656829834,5
-2.8969409465789795,-20.3707332611084,5
0.48218631744384766,27.247346878051758,5
-77.65540313720703,36.84785079956055,5
1.7095991373062134,21.00908088684082,5
-13.741528511047363,-80.13611602783203,5
42.6931037902832,35.51868438720703,5
-26.14809799194336,-5.82971715927124,5
-16.31325340270996,-27.70556640625,5
61.02581787109375,-62.093074798583984,5
-62.13478088378906,14.394851684570312,5
29.881834030151367,29.438337326049805,5
-40.892311096191406,75.97007751464844,5
64.41566467285156,50.80046081542969,5
-13.138507843017578,-58.135704040527344,5
-19.10361671447754,17.112457275390625,5
-0.04729824885725975,75.4344482421875,5
74.29571533203125,5.400625705718994,5
43.015708923339844,-86.76148986816406,5
-70.17729949951172,-52.71718978881836,5
30.334009170532227,-7.855567932128906,5
-55.98019790649414,48.569332122802734,5
-24.512876510620117,22.208547592163086,5
33.46651840209961,-84.69822692871094,5
1.7808040380477905,13.214093208312988,5
-28.561899185180664,38.89055252075195,5
-16.76784896850586,-77.9146957397461,5
13.264181137084961,-9.547364234924316,5
13.209808349609375,-54.56316375732422,5
-10.250540733337402,-84.25041198730469,5
84.76287841796875,42.72697830200195,5
-56.63618850708008,-2.4361727237701416,5
-80.6374740600586,-6.137667179107666,5
27.11956214904785,-49.001258850097656,5
-91.1214828491211,-13.302764892578125,5
1.7961394786834717,-41.968650817871094,5
-60.436336517333984,15.486533164978027,5
-65.76539611816406,-35.05265808105469,5
43.919742584228516,-77.02727508544922,5
32.21296310424805,37.83553695678711,5
73.43974304199219,-33.464298248291016,5
14.507027626037598,35.64098358154297,5
15.479607582092285,16.884838104248047,5
16.31651496887207,88.41128540039062,5
-16.27047348022461,17.9002685546875,5
-35.26680374145508,45.747005462646484,5
-25.208799362182617,30.903400421142578,5
-18.098468780517578,-51.25560760498047,5
-51.49671173095703,36.73152160644531,5
62.1367301940918,-60.55137252807617,5
-53.70343017578125,24.429534912109375,5
20.915006637573242,-89.37762451171875,5
-59.557437896728516,-7.560826301574707,5
0.6844785809516907,26.807416915893555,5
-36.83882141113281,67.40789794921875,5
-22.761369705200195,-19.31864356994629,5
-46.97511291503906,-67.24542236328125,5
-8.714646339416504,83.69825744628906,5
27.869842529296875,-52.98640441894531,5
-56.19575119018555,62.35002899169922,5
8.942505836486816,-101.52986145019531,5
-29.08300018310547,9.53032398223877,5
52.43518829345703,35.93434143066406,5
-13.707212448120117,-69.29126739501953,5
12.581857681274414,26.397968292236328,5
92.3137435913086,-5.541182518005371,5
-68.75336456298828,-55.610443115234375,5
37.656288146972656,-82.65914154052734,5
-25.43389892578125,81.08403778076172,5
37.179893493652344,-82.29774475097656,5
-51.64027404785156,58.06841278076172,5
-47.96956253051758,15.14055061340332,5
60.6621208190918,-59.492347717285156,5
-15.844393730163574,-77.73684692382812,5
-74.7802963256836,-33.359771728515625,5
22.10062599182129,-68.37992095947266,5
-4.292385101318359,-88.92964935302734,5
-30.965662002563477,72.61627197265625,5
-57.36581039428711,30.218334197998047,5
-27.060367584228516,-59.123382568359375,5
-63.12725830078125,-15.338894844055176,5
-46.8185920715332,62.811012268066406,5
9.328479766845703,33.227210998535156,5
-15.73755168914795,-77.74823760986328,5
-34.66004943847656,26.209026336669922,5
6.828028202056885,-6.130774974822998,5
33.44759750366211,-84.76840209960938,5
-29.6319522857666,-82.16383361816406,5
52.96269989013672,-7.803423881530762,5
-46.032958984375,-72.35564422607422,5
2.664353370666504,-41.55037307739258,5
-53.93894958496094,56.05950927734375,5
-25.309144973754883,-82.57073211669922,5
5.834870338439941,91.50408172607422,5
-64.91851806640625,-6.344781875610352,5
40.89210510253906,74.06388092041016,5
-28.938451766967773,-16.88650131225586,5
-26.908700942993164,90.79557800292969,5
-55.156837463378906,16.063804626464844,5
-55.498573303222656,28.041484832763672,5
-22.46576690673828,71.51570892333984,5
41.56219482421875,-26.542627334594727,5
22.90596580505371,-7.9035325050354,5
50.52227783203125,-79.79112243652344,5
-5.501960754394531,13.521367073059082,5
-38.03799057006836,39.18861389160156,5
-33.06068801879883,88.8116455078125,5
-31.271331787109375,-9.604565620422363,5
62.27829360961914,-53.58238220214844,5
-22.850425720214844,15.048644065856934,5
14.623394012451172,35.736183166503906,5
10.490226745605469,-77.6326675415039,5
78.34370422363281,44.38753128051758,5
1.1232249736785889,32.113922119140625,5
-34.075172424316406,78.67813110351562,5
37.60489273071289,-38.34907531738281,5
-0.7523881793022156,-74.55319213867188,5
-3.9976067543029785,-8.809357643127441,5
10.80331039428711,27.778345108032227,5
-29.383676528930664,-65.93914794921875,5
-25.036989212036133,-57.82450485229492,5
75.78074645996094,-8.377652168273926,5
-18.17339324951172,-8.692705154418945,5
-21.233366012573242,15.481743812561035,5
-78.85196685791016,-39.58199691772461,5
-70.2137680053711,34.532859802246094,5
1.7858349084854126,-41.96002197265625,5
25.345033645629883,-37.77535629272461,5
-57.86019515991211,44.73573303222656,5
48.67043685913086,39.51041793823242,5
17.703092575073242,-12.074697494506836,5
55.958396911621094,7.100709915161133,5
75.24217224121094,44.24761962890625,5
73.1673355102539,46.08620071411133,5
-16.822895050048828,-81.3167953491211,5
-28.92959976196289,-16.890317916870117,5
42.0224723815918,-71.6929702758789,5
-10.288772583007812,-20.096904754638672,5
12.63354206085205,49.32837677001953,5
29.538000106811523,-47.10798263549805,5
-38.93556594848633,8.730001449584961,5
-57.59087371826172,54.447608947753906,5
44.525970458984375,-14.043506622314453,5
6.470304012298584,82.44538879394531,5
40.0588493347168,-12.306916236877441,5
50.18357849121094,-81.2227554321289,5
-28.0994815826416,-4.379629135131836,5
78.01184844970703,-33.357666015625,5
37.2382698059082,-92.48542785644531,5
77.4205551147461,11.835816383361816,5
-64.98301696777344,7.925766468048096,5
57.403602600097656,80.31425476074219,5
-68.66582489013672,-58.63569259643555,5
21.740739822387695,-73.00154113769531,5
19.19034194946289,-85.1434326171875,5
58.1049690246582,-58.272911071777344,5
17.386369705200195,65.1632080078125,5
52.44410705566406,64.6133804321289,5
68.72296142578125,54.011627197265625,5
-71.00785064697266,-34.956581115722656,5
-19.51262664794922,-38.081539154052734,5
21.464923858642578,55.94371795654297,5
-34.571083068847656,-11.295868873596191,5
40.36071014404297,-58.20314025878906,5
-32.929073333740234,40.04753875732422,5
-2.597250461578369,-32.97709274291992,5
53.462608337402344,76.99795532226562,5
14.962272644042969,81.25816345214844,5
9.041102409362793,24.010194778442383,5
-72.80741119384766,23.402109146118164,5
71.3888931274414,55.48973083496094,5
-74.8474349975586,22.82828140258789,5
32.61874008178711,-93.98983764648438,5
-7.0565104484558105,35.73567581176758,5
37.712825775146484,-13.816967010498047,5
-25.33561134338379,-82.41028594970703,5
80.68038940429688,-19.28805923461914,5
35.413307189941406,-45.12107849121094,5
0.9846418499946594,6.724829196929932,5
-11.850967407226562,-63.90542221069336,5
-0.4353179633617401,-85.60879516601562,5
-33.736480712890625,18.81351089477539,5
-18.490087509155273,-87.74034118652344,5
41.47231674194336,70.42084503173828,5
-2.8693411350250244,29.94887351989746,5
-60.23635482788086,-39.21528625488281,5
54.92905807495117,50.69223403930664,5
-9.381075859069824,-25.9798526763916,5
37.2525634765625,-92.48333740234375,5
-2.5975377559661865,26.50914764404297,5
-56.110103607177734,13.477034568786621,5
29.8820858001709,29.438114166259766,5
-62.012943267822266,14.456863403320312,5
-11.709685325622559,-58.67332458496094,5
-0.40510910749435425,-9.779940605163574,5
-62.61860656738281,-54.159053802490234,5
17.52017593383789,68.64850616455078,29
70.62544250488281,-40.04847717285156,29
25.91533660888672,-47.10913848876953,29
32.049251556396484,71.16804504394531,29
46.65214538574219,2.0613105297088623,29
-76.38321685791016,-33.53004455566406,29
-30.792165756225586,15.627997398376465,29
3.4235143661499023,-74.05024719238281,29
27.424945831298828,-18.375871658325195,29
-0.1461196392774582,49.34351348876953,29
-77.26194763183594,17.132469177246094,29
41.9525032043457,-79.54325103759766,29
17.00958824157715,-25.078664779663086,29
-73.39747619628906,18.515718460083008,29
-36.81806182861328,-36.39020919799805,29
52.35637283325195,-63.091041564941406,29
-10.591297149658203,-99.92765045166016,29
-16.027923583984375,45.04645538330078,29
79.23001098632812,43.49645233154297,29
13.107101440429688,-26.657428741455078,29
22.877079010009766,73.94519805908203,29
12.443635940551758,13.986160278320312,29
10.351333618164062,-73.4829330444336,29
-82.14906311035156,13.559314727783203,29
-3.232541799545288,-86.6029281616211,29
16.536149978637695,-80.71280670166016,29
12.787361145019531,-25.683862686157227,29
72.60453033447266,35.29173278808594,29
-12.716004371643066,3.6419715881347656,29
0.6434891223907471,0.22629107534885406,29
41.90816879272461,-53.695167541503906,29
16.768156051635742,-67.15271759033203,29
66.24530792236328,48.9168701171875,29
-82.48377227783203,29.720703125,29
-66.67793273925781,43.38684844970703,29
56.283424377441406,-66.740478515625,29
69.06370544433594,51.219566345214844,29
40.14558410644531,-88.63318634033203,29
-25.7912540435791,52.560516357421875,29
36.460594177246094,0.057303592562675476,29
80.09990692138672,39.03009033203125,29
28.6948299407959,12.311946868896484,29
-57.322574615478516,-4.346428871154785,29
-47.5695915222168,-43.27883529663086,29
-67.04462432861328,1.4805599451065063,29
-40.209354400634766,32.262794494628906,29
15.514190673828125,-71.69840240478516,29
49.61192321777344,-16.7446346282959,29
84.38554382324219,30.33103370666504,29
-19.878314971923828,26.595550537109375,29
26.782588958740234,46.50953674316406,29
72.66023254394531,36.50861740112305,29
38.46233367919922,43.51654052734375,29
-76.79376983642578,-26.961393356323242,29
64.4381332397461,46.4215202331543,29
-3.1148321628570557,60.17388916015625,29
-31.898462295532227,55.90602111816406,29
38.79875564575195,-75.62567138671875,29
-58.409828186035156,38.292049407958984,29
39.519100189208984,52.670082092285156,29
37.72128677368164,3.7808258533477783,29
-56.34102249145508,-48.61225509643555,29
82.21704864501953,-22.060693740844727,29
-53.260765075683594,51.669647216796875,29
3.784714698791504,-62.76271438598633,29
58.83258819580078,53.25216293334961,29
19.26634407043457,-1.6321355104446411,29
4.129415035247803,57.12409973144531,29
36.78942108154297,-71.38371276855469,29
54.721649169921875,42.172279357910156,29
-78.75645446777344,-36.82450485229492,29
17.019102096557617,-48.29075622558594,29
4.425833702087402,-96.6595230102539,29
-55.543392181396484,65.5862045288086,29
74.01163482666016,-0.048536453396081924,29
-69.71957397460938,34.605674743652344,29
-71.04106903076172,20.246768951416016,29
-48.48172378540039,-71.38700103759766,29
-7.308098793029785,-17.17414093017578,29
26.970823287963867,12.32403564453125,29
-38.43854904174805,-41.225154876708984,29
48.08444595336914,37.85130310058594,29
-3.9026777744293213,-81.53998565673828,29
52.32841491699219,-18.5146484375,29
-55.01567840576172,65.9994888305664,29
40.15512466430664,30.411029815673828,29
33.11377716064453,-11.876761436462402,29
-73.36087799072266,19.975719451904297,29
7.633938312530518,-33.24909973144531,29
-78.98422241210938,5.585687160491943,29
22.7112979888916,-7.977025985717773,29
49.15121078491211,-10.233080863952637,29
79.92244720458984,37.1338005065918,29
-22.205095291137695,6.580239772796631,29
-3.187678098678589,-44.34030532836914,29
17.243946075439453,9.570220947265625,29
-59.4504508972168,28.14686393737793,29
-54.833282470703125,-39.11118698120117,29
-63.850765228271484,-17.263914108276367,29
50.13005065917969,-0.8126968741416931,29
83.42611694335938,2.533823251724243,29
59.9626350402832,-40.240352630615234,29
41.93423080444336,-11.317983627319336,29
51.7741584777832,-37.773406982421875,29
51.82720184326172,30.207204818725586,29
-45.640865325927734,-5.477991580963135,29
-7.915114879608154,-9.721955299377441,29
15.26053237915039,-26.609540939331055,29
-72.63472747802734,21.681642532348633,29
-58.246429443359375,57.98722839355469,29
46.08670425415039,1.5548243522644043,29
73.46973419189453,-6.866965293884277,29
-10.184587478637695,-64.5205307006836,29
-57.04405975341797,24.495492935180664,29
57.63102340698242,42.09151840209961,29
66.58995819091797,46.42363739013672,29
0.3957307040691376,-71.75691986083984,29
-66.69467163085938,40.504547119140625,29
-32.9388427734375,-36.42389678955078,29
-75.65449523925781,37.78759002685547,29
1.751310110092163,8.20386791229248,29
-49.05995559692383,-78.50337982177734,29
-77.41034698486328,-11.42961597442627,29
11.381804466247559,19.064199447631836,29
50.94013977050781,-50.64201354980469,29
28.72132682800293,71.93511962890625,29
24.520673751831055,75.0341567993164,29
-58.41537857055664,38.32758712768555,29
61.994781494140625,80.34217834472656,29
78.95186614990234,44.70798873901367,29
-57.38395690917969,60.65178680419922,29
-18.930950164794922,-7.904313564300537,29
-75.45101165771484,-27.85910987854004,29
73.81819152832031,-38.77346420288086,29
24.82474708557129,13.234829902648926,29
-19.405874252319336,-83.09050750732422,29
13.79355239868164,-41.91777420043945,29
55.8171501159668,-4.55532693862915,29
51.973323822021484,1.0108790397644043,29
85.22429656982422,-16.0417537689209,29
72.59143829345703,43.97850799560547,29
20.32746124267578,-71.310791015625,29
-84.35377502441406,-21.184282302856445,29
54.79866409301758,42.16608810424805,29
-29.581483840942383,-40.75592803955078,29
59.16493225097656,-8.134455680847168,29
-7.5669941902160645,16.578039169311523,29
36.27538299560547,48.877464294433594,29
-55.90970230102539,20.659011840820312,29
-15.293204307556152,61.82595443725586,29
-36.2454833984375,85.68052673339844,29
-63.592708587646484,26.350461959838867,29
44.55293273925781,-21.254566192626953,29
33.03696060180664,27.35536766052246,29
21.080537796020508,-7.01688814163208,29
-2.781466007232666,-42.36420440673828,29
-49.971717834472656,15.967748641967773,29
26.544775009155273,16.044879913330078,29
33.67753982543945,-13.91476058959961,29
-25.203798294067383,32.90060043334961,29
-19.746313095092773,-87.11026763916016,29
-33.279300689697266,73.78453063964844,29
3.717365026473999,24.834104537963867,29
-19.05813217163086,-7.877162933349609,29
6.266883373260498,48.11674118041992,29
1.9896037578582764,26.84711265563965,29
74.00569152832031,0.10595516860485077,29
-56.34138488769531,-48.61294937133789,29
-55.6185188293457,33.16829299926758,29
48.226806640625,-7.363373756408691,29
-0.0046067014336586,-0.9536162614822388,29
53.71979522705078,-36.067970275878906,29
38.58034896850586,1.2499891519546509,29
24.458702087402344,37.21356964111328,29
-25.67745018005371,1.7434091567993164,29
12.95312213897705,-25.93447494506836,29
-63.884613037109375,6.1837568283081055,29
-26.980398178100586,92.02466583251953,29
-26.731542587280273,62.20949172973633,29
-74.79244232177734,35.974178314208984,29
21.919267654418945,-2.4695796966552734,29
26.007970809936523,46.59047317504883,29
29.258182525634766,67.48694610595703,29
-3.856191635131836,-44.28805923461914,29
-53.95189666748047,62.79681396484375,29
-28.96847915649414,-87.2557601928711,29
8.098931312561035,-70.38070678710938,29
-4.45773983001709,40.81774139404297,29
12.354046821594238,-26.26126480102539,29
-61.420230865478516,65.24534606933594,29
32.58715057373047,-77.8250732421875,29
-11.218031883239746,13.226407051086426,29
78.10154724121094,-41.36648178100586,29
33.9854850769043,9.822870254516602,29
34.0696907043457,51.25012969970703,29
-30.80544090270996,15.622880935668945,29
41.84598159790039,-79.19722747802734,29
-38.927940368652344,62.55253982543945,29
50.023311614990234,57.33971405029297,29
-10.978744506835938,-100.91071319580078,29
-22.061656951904297,-25.534259796142578,29
78.99592590332031,-40.971012115478516,29
59.24955368041992,-39.868350982666016,29
-51.74823760986328,6.758052825927734,29
-36.63412857055664,55.54694747924805,29
18.883872985839844,74.04586029052734,29
-9.88160228729248,60.641361236572266,29
-9.061822891235352,-35.74602508544922,29
49.548309326171875,47.80963134765625,29
3.6597487926483154,-93.94428253173828,29
-68.27405548095703,-12.033286094665527,29
35.982852935791016,-96.60957336425781,29
54.49885940551758,40.60811233520508,29
46.467384338378906,1.8217418193817139,29
-30.73166847229004,13.508625030517578,29
42.34482955932617,50.80828094482422,29
6.644255638122559,-4.653065204620361,29
-55.27109146118164,21.077423095703125,29
-76.46580505371094,37.7104606628418,29
26.686717987060547,-2.8975331783294678,29
24.016281127929688,-48.05733871459961,29
-67.04554748535156,0.34667450189590454,29
-24.38393783569336,15.898759841918945,29
1.4440103769302368,-20.441835403442383,29
-32.04053497314453,0.7478185892105103,29
-37.65495681762695,-35.99770736694336,29
63.439979553222656,-8.742862701416016,29
-26.53693389892578,51.78403091430664,29
52.97098922729492,-8.688908576965332,29
-68.47166442871094,-52.77192687988281,29
62.40318298339844,33.24265670776367,29
-53.66657638549805,40.248592376708984,29
54.60504150390625,78.74707794189453,29
29.026796340942383,14.244776725769043,29
24.717430114746094,-66.60382080078125,29
-66.92277526855469,-28.06827735900879,29
46.508663177490234,1.4925676584243774,29
-8.581442832946777,-39.28349685668945,29
-89.49275970458984,-9.53221321105957,29
-51.722782135009766,3.2359321117401123,29
76.33735656738281,14.474357604980469,29
-40.47564697265625,11.720232963562012,29
18.35126495361328,2.2057535648345947,29
20.685941696166992,-49.33515930175781,29
49.41707992553711,26.290775299072266,29
-47.75587463378906,-74.57798767089844,29
-89.3678207397461,-9.642077445983887,29
-45.89652633666992,17.143665313720703,29
13.992953300476074,-16.727088928222656,29
40.319217681884766,-88.77066802978516,29
-80.55734252929688,30.234268188476562,29
-78.01057434082031,32.2598876953125,29
19.749313354492188,-55.787960052490234,29
-34.05377960205078,16.236526489257812,29
-66.28831481933594,-34.18766784667969,29
72.54443359375,-56.518741607666016,29
22.300079345703125,15.221725463867188,29
28.974470138549805,-39.13249588012695,29
60.363739013671875,-60.65726852416992,29
-14.74159049987793,-27.175378799438477,29
1.7001181840896606,29.842628479003906,29
-29.447240829467773,-74.9123764038086,29
-32.94413757324219,19.67380714416504,29
-4.833987236022949,63.491539001464844,29
-64.65837860107422,54.245487213134766,29
13.380718231201172,-72.09538269042969,29
62.26510238647461,76.9945068359375,29
66.22471618652344,12.656341552734375,29
-83.917724609375,-23.88579559326172,29
-40.8958740234375,91.20899963378906,29
78.64413452148438,-41.29589080810547,29
-78.68474578857422,-40.24774169921875,29
15.871748924255371,-41.13780212402344,29
-18.57299041748047,10.513147354125977,29
-7.705080986022949,-96.49424743652344,29
15.973346710205078,58.66579055786133,29
-54.03962707519531,6.036513328552246,29
68.52928924560547,48.65481185913086,29
23.46495246887207,14.794490814208984,29
23.936569213867188,-48.064937591552734,29
11.792158126831055,-72.35014343261719,29
22.71826171875,-69.91254425048828,29
40.135528564453125,89.80616760253906,29
26.28295135498047,1.011826515197754,29
-6.077560901641846,-4.715531826019287,29
-26.85395050048828,62.26348114013672,29
-45.63301467895508,-73.90447998046875,29
34.45667266845703,10.693354606628418,29
36.11503601074219,53.03034591674805,29
40.411624908447266,77.3365478515625,29
-67.04517364501953,0.3467019200325012,29
27.249595642089844,50.12513732910156,29
-48.483062744140625,-71.3854751586914,29
-75.38670349121094,-39.18781280517578,29
-84.32054138183594,-22.812908172607422,29
-39.475364685058594,-12.587015151977539,29
-7.704992294311523,-96.4925765991211,29
30.543033599853516,-68.09039306640625,29
32.170440673828125,-86.90755462646484,29
79.89305877685547,-41.47107696533203,29
-13.796074867248535,84.46221160888672,29
-56.561500549316406,33.30619430541992,29
-30.43187713623047,76.37344360351562,170
36.19447326660156,-90.57722473144531,170
51.98554611206055,56.79190444946289,170
24.71265983581543,21.815404891967773,170
-77.05406951904297,-51.36054229736328,170
25.711959838867188,6.156113147735596,170
-68.9601058959961,-35.738929748535156,170
46.97186279296875,23.756254196166992,170
31.170211791992188,51.529441833496094,170
32.16801452636719,57.08675003051758,170
-61.86884307861328,-21.841262817382812,170
48.1624641418457,-83.74634552001953,170
-19.69603157043457,27.173999786376953,170
88.08190155029297,21.13523292541504,170
90.93309020996094,15.79053783416748,170
-55.88865280151367,-32.392723083496094,170
30.71106719970703,3.8962056636810303,170
48.545196533203125,23.960939407348633,170
-35.57411575317383,42.18514633178711,170
38.937042236328125,-14.705760955810547,170
25.001480102539062,-54.76570129394531,170
24.698402404785156,-66.60260772705078,170
4.769689083099365,-10.402910232543945,170
4.342955589294434,11.00656509399414,170
6.602629661560059,-33.001590728759766,170
27.047489166259766,-80.35362243652344,170
-2.94838285446167,1.6824685335159302,170
-5.078409194946289,2.3669638633728027,170
20.484725952148438,-51.91349411010742,170
34.95784378051758,-29.516979217529297,170
10.608174324035645,93.61930084228516,170
-21.4178409576416,-15.546881675720215,170
-59.24567413330078,4.986132621765137,170
16.161611557006836,19.44776153564453,170
46.075008392333984,-80.4023208618164,170
64.51717376708984,65.52571868896484,170
23.063932418823242,59.209930419921875,170
28.7517032623291,57.072509765625,170
-34.8104362487793,-53.554283142089844,170
38.86812210083008,-14.663223266601562,170
3.2829811573028564,50.8746452331543,170
8.902909278869629,100.78255462646484,170
67.2714614868164,64.41834259033203,170
36.348323822021484,-15.161140441894531,170
-45.638641357421875,-50.632041931152344,170
-3.5691566467285156,11.929309844970703,170
-27.19825553894043,-59.51926040649414,170
1.4085745811462402,14.967764854431152,170
-89.62351989746094,4.96657133102417,170
-1.8957544565200806,58.670753479003906,170
40.66368865966797,74.35736083984375,170
72.5809326171875,15.746282577514648,170
25.078405380249023,53.618953704833984,170
-37.24711227416992,69.16398620605469,170
9.563081741333008,-33.63805389404297,170
42.67705535888672,49.748069763183594,170
33.48501205444336,-86.93485260009766,170
8.902909278869629,100.78255462646484,170
66.60198974609375,23.468379974365234,170
-4.220884323120117,5.408607006072998,170
44.5273323059082,-38.53069305419922,170
43.40737533569336,-19.781856536865234,170
63.86885070800781,-30.556838989257812,170
-48.15803527832031,-28.608428955078125,170
54.44401931762695,-84.53724670410156,170
14.95610237121582,-7.5335211753845215,170
-4.866373062133789,-17.53240394592285,170
-10.78760814666748,-69.07034301757812,170
27.937335968017578,14.659908294677734,170
-21.55632209777832,-67.11822509765625,170
84.4512710571289,28.874109268188477,170
58.62528610229492,79.15485382080078,170
-47.44562911987305,13.245347023010254,170
-24.684778213500977,-23.49616241455078,170
6.362947940826416,5.5344438552856445,170
37.3355712890625,-12.320691108703613,170
-31.229995727539062,32.99903869628906,170
70.8270492553711,-16.685779571533203,170
15.638139724731445,49.60809326171875,170
-44.949771881103516,47.74318313598633,170
30.56690216064453,-29.894939422607422,170
34.01551055908203,-20.373477935791016,170
11.1823148727417,92.72134399414062,170
-78.00065612792969,-7.385027885437012,170
4.711644172668457,-40.10529708862305,170
-68.9948501586914,29.65162467956543,170
74.77652740478516,51.57674789428711,170
31.101438522338867,51.448509216308594,170
-26.511940002441406,-57.396175384521484,170
54.917015075683594,78.98047637939453,170
-57.56145095825195,-45.61567687988281,170
38.97676086425781,-12.384987831115723,170
58.030845642089844,31.61778450012207,170
-51.03363037109375,-17.221391677856445,178
2.50508451461792,-19.080385208129883,178
30.77935218811035,-0.32905417680740356,178
39.36437225341797,-81.51441955566406,178
79.19226837158203,-24.203760147094727,178
-65.20256805419922,12.30882740020752,178
13.869657516479492,-47.6563606262207,178
-2.8896305561065674,-31.38282585144043,178
47.228309631347656,-26.328964233398438,178
8.14357852935791,-57.85294723510742,178
-58.40987777709961,26.015031814575195,178
31.15093231201172,15.30742073059082,178
0.4500635862350464,-42.39897537231445,178
80.5634994506836,-39.864112854003906,178
31.365291595458984,-59.87474060058594,178
0.38416004180908203,-6.041703701019287,178
-22.316864013671875,-22.838916778564453,178
52.21260452270508,76.63483428955078,178
31.257633209228516,13.2559232711792,178
-48.731163024902344,56.863487243652344,178
0.16384540498256683,-97.47183990478516,178
44.290550231933594,-50.87262725830078,178
20.766939163208008,-82.07186126708984,178
42.21703338623047,-18.679443359375,178
31.637203216552734,-12.275772094726562,178
21.376750946044922,-77.3060302734375,178
1.4262644052505493,-68.81808471679688,178
-23.658571243286133,-84.0682373046875,178
61.268463134765625,22.097822189331055,178
-5.034947872161865,64.8574447631836,178
57.631446838378906,-80.46831512451172,178
-75.35700225830078,-27.697763442993164,178
-0.25040769577026367,-85.88705444335938,178
-31.8154239654541,-23.728601455688477,178
51.56833267211914,21.634912490844727,178
-14.940420150756836,-44.06400680541992,178
9.148680686950684,38.60043716430664,178
31.200572967529297,-64.09970092773438,178
-75.95077514648438,-21.17538070678711,178
39.36341857910156,-81.50484466552734,178
-31.754573822021484,17.77204704284668,178
39.389347076416016,-81.4853515625,178
-27.4189453125,-20.382957458496094,178
-1.809507131576538,-91.76673126220703,178
-50.65331268310547,-76.62635803222656,178
-76.09636688232422,-28.21558952331543,178
46.17396926879883,-65.82621002197266,178
39.01001739501953,-4.054835796356201,178
55.54165267944336,14.61206340789795,178
36.214900970458984,47.7387809753418,178
-11.700422286987305,-1.8444323539733887,178
-56.56998062133789,-46.05556869506836,178
53.194698333740234,-53.143394470214844,178
-2.661292314529419,34.828529357910156,178
-7.645904064178467,-43.047637939453125,178
-72.49250030517578,-42.45631790161133,178
-15.053999900817871,-45.183101654052734,178
58.694313049316406,73.75502014160156,178
-55.60890579223633,-47.483253479003906,178
-0.5078966617584229,-23.70964241027832,178
32.578128814697266,-16.781993865966797,178
-3.1264703273773193,-41.3841438293457,178
-12.5551176071167,-8.989240646362305,178
50.58824920654297,31.33692741394043,178
-8.573841094970703,34.145530700683594,178
-11.253637313842773,-29.11177635192871,178
49.54972839355469,-36.059757232666016,178
-27.13341522216797,-27.987411499023438,178
38.617130279541016,-91.57184600830078,178
-10.395866394042969,-82.8687744140625,178
-71.70813751220703,-50.20982360839844,178
51.627235412597656,43.420413970947266,178
24.87652587890625,-23.290510177612305,178
46.686134338378906,13.068502426147461,178
46.72709655761719,-4.215394020080566,178
-60.48328399658203,11.368535995483398,178
1.412839412689209,39.25162887573242,178
-51.253135681152344,6.247150421142578,178
-17.89686393737793,24.652475357055664,178
-3.3380560874938965,4.286126136779785,178
-19.989233016967773,51.930442810058594,178
-19.513042449951172,36.768638610839844,178
27.754487991333008,51.95132064819336,178
31.160911560058594,-87.45903778076172,178
18.69240379333496,50.235042572021484,178
-38.2161979675293,-36.702388763427734,178
55.85774230957031,2.642324447631836,178
28.445484161376953,-71.34799194335938,178
-16.360309600830078,-32.7751350402832,178
6.296307563781738,29.76226043701172,178
17.271240234375,27.412385940551758,178
59.28721237182617,7.231878280639648,178
-40.74633026123047,-7.4044294357299805,178
39.72057342529297,91.88594818115234,178
1.9601705074310303,47.65209197998047,178
25.64179039001465,-80.03553771972656,178
-21.65351676940918,-81.30394744873047,178
-69.6490249633789,-44.672115325927734,178
-19.57595443725586,-34.02947235107422,178
23.262252807617188,-16.468185424804688,178
-80.79094696044922,-12.32544231414795,178
77.9377670288086,15.087800979614258,178
78.70315551757812,22.05967903137207,178
9.544888496398926,32.90826416015625,178
45.56632614135742,-59.36820602416992,178
33.867889404296875,-3.27057147026062,178
-5.692062854766846,-65.17240905761719,178
48.465370178222656,-50.692291259765625,178
-41.968223571777344,7.329607009887695,178
8.394278526306152,-31.686931610107422,178
-68.29267120361328,31.337669372558594,178
36.99846267700195,47.18451690673828,178
38.25511169433594,46.3222541809082,178
-9.777393341064453,-0.8969995975494385,178
1.1845964193344116,2.2825450897216797,178
-34.96530532836914,-28.705358505249023,178
-13.004435539245605,-11.654001235961914,178
23.858152389526367,-24.49668312072754,178
-73.3097152709961,-38.9318962097168,178
32.930335998535156,-15.280072212219238,178
-1.0551015138626099,2.5668153762817383,178
35.20689392089844,43.033119201660156,178
30.62497329711914,48.61832046508789,178
-75.48038482666016,26.4136905670166,178
57.63313674926758,73.67475128173828,178
-58.435569763183594,-41.714595794677734,178
20.300495147705078,86.34489440917969,178
-19.687911987304688,-76.22344207763672,178
31.937000274658203,-12.968474388122559,178
22.72871971130371,-78.5310287475586,178
-20.765033721923828,88.99456024169922,178
-12.222131729125977,-60.14808654785156,178
24.885604858398438,-81.99034118652344,178
16.397157669067383,-0.5452893376350403,178
-49.79307174682617,-20.669837951660156,178
25.93340492248535,54.585662841796875,178
-24.025360107421875,52.8182487487793,178
42.75556564331055,50.49565124511719,178
53.87866973876953,-14.16452407836914,178
-1.7707693576812744,4.299110412597656,178
19.6304931640625,37.25376892089844,178
40.419044494628906,57.367435455322266,178
-44.86913299560547,-38.65892028808594,178
-55.376365661621094,24.517919540405273,178
-59.45917892456055,27.6228084564209,178
-66.40156555175781,12.102653503417969,178
29.5295352935791,-49.677085876464844,178
-40.057716369628906,-29.557647705078125,178
44.3377799987793,-57.34695053100586,178
-16.57232093811035,-19.80375099182129,178
-31.719980239868164,64.27946472167969,178
24.259967803955078,-20.42695426940918,178
-17.68212127685547,-19.66569709777832,178
57.397377014160156,-5.536129951477051,178
8.156718254089355,-51.04661560058594,178
-65.90243530273438,-48.740291595458984,178
45.544525146484375,-16.172300338745117,178
75.92485809326172,4.904887676239014,178
-6.734485626220703,10.186877250671387,178
54.26725769042969,78.9980697631836,178
-72.76177215576172,-47.103397369384766,178
51.85368728637695,21.516199111938477,178
23.6503963470459,15.149606704711914,178
-7.157816410064697,-29.363346099853516,178
54.07499694824219,4.160245895385742,178
6.341823101043701,-25.74494743347168,178
-25.404659271240234,-74.4556655883789,178
-3.66548228263855,-37.938968658447266,178
-52.21527099609375,35.759071350097656,212
22.791391372680664,27.63091278076172,212
11.870011329650879,-4.274447917938232,212
-54.70133590698242,1.4658716917037964,212
-60.96617889404297,-50.81174850463867,212
-42.46366882324219,-50.16322708129883,212
-55.25253677368164,-35.516727447509766,212
42.659767150878906,-81.40025329589844,212
-40.32083511352539,63.6385498046875,212
30.48792839050293,79.86860656738281,212
10.718920707702637,32.26340103149414,212
-55.16315841674805,-49.64113998413086,212
-33.7025146484375,-4.866285800933838,212
-38.764827728271484,10.6005859375,212
69.0852279663086,5.626803398132324,212
-34.69308853149414,63.76272964477539,212
56.14874267578125,-41.80841064453125,212
16.68524742126465,26.534812927246094,212
-65.30796813964844,-42.72891616821289,212
-64.52404022216797,28.839963912963867,212
-3.71655011177063,-29.88361930847168,212
45.864280700683594,40.81380844116211,212
50.700164794921875,-50.61589813232422,212
44.90989685058594,-12.485576629638672,212
26.746431350708008,-56.294647216796875,212
36.81236267089844,27.65460205078125,212
-57.57627868652344,-35.61563491821289,212
-10.633050918579102,68.55758666992188,212
75.41323852539062,-38.16792297363281,212
1.0196157693862915,4.790812969207764,212
28.173139572143555,11.521564483642578,212
-76.99666595458984,-38.4799690246582,212
-62.987796783447266,-29.70950698852539,212
-54.188838958740234,-37.7104377746582,212
-52.40937423706055,-69.08171081542969,212
26.78737449645996,-48.29705810546875,212
-83.09696960449219,-21.588878631591797,212
73.11531829833984,-6.893848419189453,212
44.997291564941406,-24.291261672973633,212
-89.6936264038086,-17.210365295410156,212
2.4186551570892334,-102.06924438476562,212
-54.470115661621094,0.7023738622665405,212
86.05168914794922,17.798965454101562,212
55.62274932861328,29.27838897705078,212
-9.0299654006958,-60.95927810668945,212
-3.71655011177063,-29.88361930847168,212
-9.712353706359863,-86.50090789794922,212
-21.50176429748535,-47.420536041259766,212
-50.500457763671875,12.093785285949707,212
3.7224297523498535,58.873924255371094,212
-56.63850784301758,-34.37317657470703,212
-85.582275390625,-6.582444667816162,212
45.220802307128906,-74.1336669921875,212
-80.04540252685547,-10.344182968139648,212
-50.614410400390625,-27.79019546508789,212
83.03897094726562,3.9673192501068115,212
38.20989990234375,64.84587860107422,212
-2.798083543777466,-1.0466703176498413,212
-3.2824594974517822,45.8206901550293,212
-33.469268798828125,-14.304076194763184,212
41.08702087402344,28.462522506713867,212
-9.029909133911133,-60.95903015136719,212
66.04271697998047,-63.50291442871094,212
11.531171798706055,-39.61033248901367,212
18.5825138092041,-51.67240905761719,212
11.560731887817383,6.049448490142822,212
-38.04893112182617,-12.472065925598145,212
-76.50410461425781,15.433473587036133,212
57.338809967041016,-65.97775268554688,212
61.70662307739258,-6.369001388549805,212
35.703922271728516,-93.50506591796875,212
1.8415615558624268,23.08955955505371,212
36.60011672973633,93.59549713134766,212
-78.57062530517578,41.378395080566406,212
-32.486717224121094,-70.98660278320312,212
0.27105167508125305,-1.1269505023956299,212
50.806461334228516,31.35999870300293,212
-52.884761810302734,-3.2662954330444336,212
-43.31452560424805,7.465400218963623,212
-35.693939208984375,84.75997924804688,212
80.52957916259766,14.624979019165039,212
-76.49613952636719,32.64694595336914,212
-56.41172409057617,-19.7821102142334,212
65.18854522705078,6.678645133972168,212
9.541130065917969,-78.93547821044922,212
-19.1063289642334,-18.972238540649414,212
17.426176071166992,65.70265197753906,212
-61.838470458984375,-36.80280685424805,212
-8.77253532409668,-43.40352249145508,212
-36.146358489990234,63.335113525390625,212
53.556697845458984,26.97211456298828,212
60.41501235961914,-47.2607421875,212
86.62460327148438,-28.759037017822266,212
-78.47278594970703,-7.535817623138428,212
59.68832778930664,-69.2192153930664,212
29.158266067504883,67.42960357666016,212
45.29616928100586,45.81559753417969,212
-0.10878430306911469,10.13119125366211,212
-55.36013412475586,-35.27238082885742,212
57.297340393066406,-65.96150207519531,212
10.152673721313477,7.958530426025391,212
-14.626815795898438,-72.62812042236328,212
80.53837585449219,14.569048881530762,212
-66.37428283691406,62.55302047729492,212
-26.559484481811523,51.6933708190918,212
0.42122384905815125,-97.44702911376953,212
-42.93091583251953,7.213441848754883,212
-50.796207427978516,33.206581115722656,212
57.998878479003906,-61.82806396484375,212
-62.12894821166992,-50.09772872924805,212
-9.82551097869873,-85.97515106201172,212
4.474122047424316,56.54075622558594,212
8.38032054901123,-31.675249099731445,212
57.33179473876953,-65.97692108154297,212
24.364852905273438,-48.15037155151367,212
-34.06879806518555,16.475133895874023,212
32.363525390625,4.149656295776367,212
57.99806594848633,-61.81318283081055,212
15.70999813079834,-21.441890716552734,212
35.26396942138672,-85.775146484375,212
56.209190368652344,-62.791446685791016,212
-54.30770492553711,-37.62793731689453,212
42.938934326171875,32.00987243652344,212
-31.723289489746094,-43.742122650146484,212
-68.97084045410156,-4.385902404785156,212
-60.653343200683594,64.94397735595703,212
-56.286075592041016,-15.158350944519043,212
61.86252975463867,36.830753326416016,212
56.93860626220703,8.517005920410156,212
53.87390899658203,-14.1679048538208,212
37.64235305786133,64.86054992675781,212
82.51187133789062,39.83735275268555,212
-11.902641296386719,5.828250885009766,212
21.211896896362305,-40.780052185058594,212
82.51324462890625,39.83727264404297,212
11.356562614440918,22.260967254638672,212
-27.258344650268555,-87.07559204101562,212
62.48475646972656,18.29429817199707,212
63.68560791015625,73.56398010253906,212
45.07912826538086,24.36760711669922,212
1.665676474571228,1.0819348096847534,212
-51.81731033325195,-28.793516159057617,212
-39.15814208984375,-55.855567932128906,212
28.862157821655273,-78.93482971191406,212
23.50986099243164,-56.2547492980957,212
61.531883239746094,72.64356231689453,212
42.181068420410156,29.21246337890625,212
-69.11320495605469,-50.12726974487305,212
42.27423095703125,45.27405548095703,212
-0.39180463552474976,-35.52396011352539,212
-61.527183532714844,-43.611106872558594,212
-19.278583526611328,-54.36130905151367,212
-60.796485900878906,-44.80542755126953,212
16.705652236938477,-31.044111251831055,212
-49.05604934692383,26.77037811279297,212
49.56521987915039,15.210394859313965,212
-71.09048461914062,10.749542236328125,212
26.12521743774414,-81.23138427734375,212
58.610130310058594,17.92183494567871,212
26.320178985595703,-89.03910827636719,212
-52.04853057861328,62.50609588623047,212
50.131263732910156,-69.92633056640625,212
-90.1989517211914,-18.193593978881836,212
-85.1092300415039,-5.969202995300293,212
54.312191009521484,-33.54447937011719,212
-2.3181633949279785,88.85607147216797,212
35.57143020629883,-90.02204895019531,212
34.42409133911133,-43.1949462890625,212
36.593170166015625,93.53153228759766,212
8.756206512451172,38.66265869140625,212
-9.352893829345703,73.10005950927734,212
-31.916641235351562,-34.760009765625,212
-22.682851791381836,-11.795981407165527,212
-46.062076568603516,41.834651947021484,212
36.769229888916016,-84.0599365234375,212
-49.96844482421875,-19.255979537963867,212
73.42332458496094,32.17133331298828,212
40.9578971862793,12.107884407043457,212
-72.90260314941406,35.37293243408203,212
-52.62479782104492,-35.637142181396484,212
-2.4643590450286865,-37.95027160644531,212
55.64122009277344,12.708636283874512,212
14.58182430267334,-25.08723258972168,212
72.44427490234375,40.344337463378906,212
-8.709410667419434,-36.37543487548828,212
-86.480224609375,-13.430590629577637,212
-34.45914077758789,45.94697952270508,212
-2.4209485054016113,27.665279388427734,212
5.374721527099609,33.232879638671875,212
4.1994948387146,-90.15043640136719,212
26.95484733581543,-15.007257461547852,212
-11.308115005493164,-4.668166637420654,212
10.035905838012695,-87.64461517333984,212
-39.452880859375,-31.4649600982666,212
-22.128938674926758,-61.90027618408203,212
27.469480514526367,-13.122509956359863,212
-89.76934814453125,-16.478511810302734,212
57.36184310913086,-18.618614196777344,212
-50.984859466552734,-5.26048469543457,212
5.131485939025879,94.00543975830078,212
28.855751037597656,67.64332580566406,212
51.56865310668945,48.063262939453125,212
-88.41070556640625,-16.396657943725586,212
85.49166107177734,16.202730178833008,212
10.691925048828125,88.56124114990234,212
-39.60594940185547,-38.35432815551758,212
60.31586837768555,-12.331643104553223,212
-18.6051025390625,1.4081714153289795,212
65.14502716064453,73.92964172363281,212
76.21575164794922,-35.82295227050781,212
34.47608947753906,-3.230677604675293,212
26.736412048339844,-62.83139419555664,212
0.9307780265808105,-40.00272750854492,212
40.47421646118164,90.54523468017578,212
53.62409591674805,15.280948638916016,212
13.240631103515625,-54.644649505615234,212
25.90081024169922,31.705074310302734,212
48.26836395263672,69.83543395996094,212
29.279977798461914,-61.92475509643555,212
-76.07125854492188,29.16950225830078,212
-10.102201461791992,-49.50760269165039,212
30.47445297241211,80.12779235839844,212
35.447120666503906,-85.77635955810547,212
-15.529630661010742,28.695009231567383,212
19.08856964111328,41.47110366821289,212
-29.039703369140625,-20.1164608001709,212
-73.86663055419922,56.29673385620117,212
-70.32319641113281,21.98788070678711,212
56.19074249267578,-41.803382873535156,212
58.063446044921875,-61.8096923828125,212
-21.623807907104492,17.134952545166016,212
-4.846423625946045,-26.57992935180664,212
32.75910186767578,-34.77723693847656,212
-21.83794593811035,-48.69924545288086,212
1.832161545753479,61.76133346557617,212
-55.16315841674805,-49.64113998413086,212
-9.663871765136719,-86.55756378173828,212
79.37503051757812,29.520862579345703,212
-34.14447021484375,-10.235640525817871,212
27.258119583129883,80.63624572753906,212
11.607051849365234,-27.310293197631836,212
9.88979434967041,91.97686767578125,212
-34.11669921875,-9.854736328125,212
15.268826484680176,-45.428611755371094,212
30.30348014831543,79.91338348388672,212
-37.268951416015625,66.1803207397461,212
-34.34003448486328,-5.383331298828125,212
74.3482437133789,5.217992305755615,212
23.866819381713867,5.287322998046875,212
-10.117334365844727,-85.52722930908203,212
-59.705909729003906,0.006744483485817909,212
-45.39488220214844,-33.3038444519043,212
11.429247856140137,-32.0420036315918,212
38.08389663696289,-54.47779846191406,212
-4.8522868156433105,-100.69954681396484,212
37.90272521972656,90.30707550048828,212
40.59965133666992,90.71692657470703,212
-27.910646438598633,52.0328254699707,212
20.434675216674805,-24.202091217041016,212
29.614530563354492,-54.53005599975586,212
-17.413942337036133,-28.57901382446289,212
-62.57927703857422,-2.53283953666687,212
31.09828758239746,34.555484771728516,212
61.80194091796875,-69.13523864746094,212
0.4915057122707367,54.07605743408203,212
28.216846466064453,27.91008186340332,212
-45.066871643066406,-33.25951385498047,212
17.460283279418945,-10.363615036010742,212
-76.16983032226562,28.262088775634766,212
-36.38793182373047,56.48927307128906,212
-61.88376998901367,66.45077514648438,212
-74.97164154052734,-27.23775291442871,212
-78.44837951660156,26.41657066345215,212
-40.5125617980957,29.94951629638672,212
-62.6862678527832,65.31208038330078,212
21.636598587036133,25.866384506225586,212
-64.16127014160156,-42.78012466430664,212
-42.98876953125,-50.647560119628906,212
-66.48374938964844,-47.14776611328125,212
53.2828254699707,42.886077880859375,212
-76.0007095336914,34.47637176513672,212


==> Assets/t-SNE/RQ-3-0.119.txt <==
x,y,label
28.498422622680664,39.96603012084961,28
-49.72554016113281,29.936260223388672,28
8.974408149719238,-101.55264282226562,28
4.203285217285156,-34.10393524169922,28
48.80401611328125,59.322261810302734,28
37.86457061767578,-87.44618225097656,28
-29.86964988708496,-24.34455680847168,28
-46.80455780029297,-69.66221618652344,28
-39.48027038574219,1.6495747566223145,28
6.244531154632568,29.97612953186035,28
12.579169273376465,10.582731246948242,28
5.589537620544434,50.36717987060547,28
54.121036529541016,-77.70415496826172,28
74.46560668945312,-39.633522033691406,28
76.0146484375,17.02570343017578,28
-15.461762428283691,72.13314819335938,28
2.79211163520813,0.5368384122848511,28
4.169430255889893,-85.46375274658203,28
55.70228576660156,29.344362258911133,28
-7.314709186553955,79.71129608154297,28
48.66864013671875,25.838237762451172,28
8.837454795837402,-42.15800094604492,28
-8.349265098571777,-66.71316528320312,28
55.637603759765625,-84.27972412109375,28
-69.17212677001953,39.59625244140625,28
48.646507263183594,58.4818229675293,28
13.054356575012207,60.61299133300781,28
-51.44581604003906,-42.15837097167969,28
11.944897651672363,37.9230842590332,28
-55.039852142333984,18.548118591308594,28
-64.55596160888672,0.7706136703491211,28
7.355014801025391,-61.063419342041016,28
-81.02930450439453,-6.424428939819336,28
-38.206233978271484,84.22582244873047,28
12.49754810333252,-78.80138397216797,28
21.03938865661621,-37.380897521972656,28
-67.822998046875,-29.10428810119629,28
-88.51206970214844,-5.914763927459717,28
48.740264892578125,-83.8309326171875,28
48.11561965942383,-8.102582931518555,28
23.156002044677734,-58.08182144165039,28
3.2189807891845703,0.8900524377822876,28
-71.60948181152344,-4.086980819702148,28
87.06208038330078,-18.864593505859375,28
59.62575149536133,-25.37790298461914,28
-9.37313175201416,-47.90694808959961,28
-46.65528106689453,9.02294921875,28
5.120832920074463,-23.08979034423828,28
-10.731877326965332,24.31546974182129,28
-12.276522636413574,18.92283821105957,28
5.977590560913086,-70.7951431274414,28
50.748897552490234,-47.91184997558594,28
20.797990798950195,0.5364202857017517,28
-20.808439254760742,55.97648620605469,28
-31.889122009277344,57.58956527709961,28
-78.89139556884766,-36.59364700317383,28
8.319334983825684,-9.24708366394043,28
-50.74325180053711,15.641717910766602,28
-35.1765251159668,-15.05981159210205,28
26.128398895263672,-77.18672180175781,28
8.841822624206543,82.9662094116211,28
31.106216430664062,-9.302626609802246,28
62.455467224121094,76.97390747070312,28
54.8281364440918,5.255587577819824,28
2.0042476654052734,-1.1791152954101562,28
-27.680194854736328,-39.01144027709961,28
79.53337860107422,41.745941162109375,28
64.56909942626953,70.05242156982422,28
-83.59601593017578,-35.397281646728516,28
-57.76933670043945,20.308576583862305,28
15.6829833984375,-4.3774495124816895,28
60.41621017456055,-47.18994903564453,28
-35.076148986816406,-41.97626876831055,28
-7.000732898712158,55.098243713378906,28
-50.12473678588867,37.400508880615234,28
28.185880661010742,70.83926391601562,28
-60.45938491821289,58.29065704345703,28
-24.56159210205078,59.83024978637695,28
-60.216434478759766,53.50856018066406,28
-47.575321197509766,-76.16585540771484,28
-23.747947692871094,23.539066314697266,28
9.562721252441406,21.888046264648438,28
17.34709930419922,-25.316146850585938,28
-48.97508239746094,37.20478820800781,28
36.934532165527344,51.33501434326172,28
-49.17393493652344,7.4726715087890625,28
69.43656921386719,-0.011362218298017979,28
-4.684042453765869,41.51405715942383,28
-12.96606731414795,4.372708797454834,28
-63.937957763671875,6.83903694152832,28
33.34467315673828,-82.50318908691406,28
-38.696189880371094,-53.52772903442383,28
59.86092758178711,34.21221923828125,28
-37.48371124267578,18.385053634643555,28
4.404997825622559,-74.30165100097656,28
20.094045639038086,0.2744219899177551,28
32.2833137512207,-79.73558807373047,28
49.92619705200195,57.53114700317383,28
-7.727322578430176,-2.488811492919922,28
-15.29442024230957,-73.73286437988281,28
-57.50619125366211,60.47800827026367,28
-23.576885223388672,-37.60013961791992,28
56.13978576660156,-51.95465850830078,28
-22.1607608795166,49.295494079589844,28
-25.64167594909668,53.33551025390625,28
14.099858283996582,63.95912551879883,28
10.167387962341309,15.84958553314209,28
23.477556228637695,24.77811050415039,28
-6.162920951843262,-73.00456237792969,28
23.17140769958496,4.475614070892334,28
-46.650184631347656,32.942867279052734,28
6.177927017211914,62.14470291137695,28
-3.663506507873535,-9.75206184387207,28
-80.3031997680664,6.539611339569092,28
25.843347549438477,-73.06363677978516,28
12.758527755737305,18.008865356445312,28
31.373577117919922,-18.500547409057617,28
53.87765121459961,-35.592105865478516,28
64.02900695800781,64.25519561767578,28
-89.34042358398438,-11.111555099487305,28
47.953643798828125,-54.40988540649414,28
-70.50434875488281,-42.881649017333984,28
-15.317252159118652,95.94073486328125,28
73.19649505615234,32.85652542114258,28
-73.6777114868164,6.022774696350098,28
-68.31123352050781,31.470752716064453,28
-69.80961608886719,-20.466676712036133,28
-57.061378479003906,8.167670249938965,28
62.578826904296875,24.33100128173828,28
15.857041358947754,-58.90011978149414,28
3.7223238945007324,4.6651530265808105,28
36.48699951171875,39.009307861328125,28
43.33457565307617,4.224064350128174,28
-51.64399337768555,-47.47020721435547,28
-75.56473541259766,37.81345748901367,28
-0.1740797460079193,4.171207904815674,28
-88.625732421875,-7.059995174407959,28
8.392112731933594,-9.159036636352539,28
53.5456428527832,77.52921295166016,28
0.48218631744384766,27.247346878051758,28
29.329853057861328,-12.429875373840332,28
8.48073673248291,10.850678443908691,28
7.900314807891846,-61.22909164428711,28
-8.235690116882324,-86.8114013671875,28
-2.6596925258636475,-8.958698272705078,28
-74.53939819335938,16.286352157592773,28
21.11284637451172,86.2767105102539,28
43.248680114746094,27.692489624023438,28
13.819685935974121,-41.94405746459961,28
-84.04418182373047,-21.688119888305664,28
-5.068382263183594,-57.862648010253906,28
-48.95885467529297,15.424213409423828,28
-47.579811096191406,37.57650375366211,28
-38.99299240112305,42.27811050415039,28
-13.279244422912598,-60.50648498535156,28
17.386295318603516,65.92548370361328,28
6.583399295806885,7.687087059020996,28
-5.670314311981201,-85.47795104980469,28
-71.33024597167969,1.2423838376998901,28
-45.60357666015625,8.626516342163086,28
28.21826934814453,-5.434213638305664,28
-64.13232421875,11.340217590332031,28
-15.27798080444336,71.95732879638672,28
19.941850662231445,92.02052307128906,28
4.082748889923096,19.275327682495117,28
58.36863327026367,-20.584264755249023,28
-14.357280731201172,-65.38481903076172,28
22.59113311767578,-42.60482406616211,28
-75.25680541992188,21.86729621887207,28
2.827202558517456,-24.19148826599121,28
-90.98628234863281,-24.22287940979004,28
-42.17422103881836,38.842071533203125,28
-73.8084487915039,25.58411979675293,28
70.65522766113281,30.75206756591797,28
-6.417943000793457,-60.850799560546875,28
45.58355712890625,-59.172882080078125,28
2.7931876182556152,-74.246337890625,28
39.37407684326172,36.75080490112305,28
-46.97105407714844,-38.475460052490234,28
26.598955154418945,-71.562744140625,28
73.25618743896484,-8.420759201049805,28
-58.960113525390625,-2.612335205078125,28
-61.16136932373047,55.581336975097656,28
-5.42094612121582,-81.4183120727539,28
19.3834228515625,35.92916488647461,28
37.444950103759766,-27.462560653686523,28
17.607501983642578,-10.326995849609375,28
17.401071548461914,66.07564544677734,28
8.637887954711914,5.428083419799805,28
80.46885681152344,45.10411834716797,28
6.402785301208496,1.86660897731781,28
64.99893951416016,28.294559478759766,28
-26.09197235107422,36.121742248535156,28
-8.521471977233887,-34.58009719848633,28
66.77716064453125,21.09465789794922,28
-16.794666290283203,82.22225189208984,28
71.51436614990234,-6.954859256744385,28
4.001656532287598,-87.53230285644531,28
-48.97675704956055,-31.761127471923828,28
15.78561019897461,-81.61497497558594,28
-91.32467651367188,-14.23509693145752,28
-86.73734283447266,-23.061107635498047,28
-71.60478973388672,-53.09440994262695,28
30.3139591217041,-78.92609405517578,28
-10.11444091796875,-46.54941940307617,28
-22.082910537719727,-45.809234619140625,28
-72.19961547851562,-53.346805572509766,28
-18.0935001373291,-89.91162109375,28
49.89577102661133,-62.548309326171875,28
17.615737915039062,23.73639678955078,28
12.356918334960938,-16.976055145263672,28
65.40755462646484,65.76853942871094,28
10.017333984375,-73.36937713623047,28
-29.125450134277344,25.923263549804688,28
59.441532135009766,72.5081558227539,28
73.83512878417969,24.02821159362793,28
29.138402938842773,-38.980682373046875,28
-60.64419937133789,-29.301435470581055,28
66.1554183959961,-36.09649658203125,28
-13.303528785705566,-99.34333801269531,28
-6.389983654022217,-74.40167999267578,28
-3.8546905517578125,-58.0712890625,28
67.49614715576172,21.084964752197266,28
-32.50798416137695,28.324119567871094,28
-54.55000686645508,65.4054946899414,28
-57.01091003417969,60.13878631591797,28
-38.676509857177734,-39.203433990478516,28
1.848813772201538,24.728313446044922,28
-35.111724853515625,-6.736772537231445,28
80.48672485351562,28.77044677734375,28
41.16096878051758,-52.39611053466797,28
-23.2958984375,12.985023498535156,28
72.32355499267578,31.26959800720215,28
4.1251726150512695,-34.22303009033203,28
-46.70740509033203,-11.843512535095215,28
50.33661651611328,20.55793571472168,28
-13.698476791381836,-80.11653900146484,28
45.45052719116211,-55.60020446777344,170
19.63845443725586,-11.224041938781738,170
32.516021728515625,4.584275722503662,170
19.12713623046875,41.460880279541016,170
31.934253692626953,-17.136781692504883,170
15.973346710205078,58.66579055786133,170
-14.488566398620605,80.19347381591797,170
-62.64460372924805,-2.507965564727783,170
-4.2161760330200195,10.414772033691406,170
-2.216688632965088,-0.3269662857055664,170
-25.127824783325195,-18.821256637573242,170
26.686717987060547,-2.8975331783294678,170
3.3924877643585205,63.695194244384766,170
-9.465255737304688,27.144943237304688,170
48.59905242919922,63.15485763549805,170
25.010971069335938,-62.6878547668457,170
-45.51408767700195,10.169188499450684,170
7.771653652191162,64.39723205566406,170
-0.7139643430709839,-23.45530891418457,170
-74.30436706542969,37.3460693359375,170
0.4708850383758545,-1.5198497772216797,170
-47.36771774291992,-49.70944595336914,170
-71.8596420288086,27.452075958251953,170
36.77970886230469,-19.02254295349121,170
-54.10365676879883,57.565921783447266,170
-15.293204307556152,61.82595443725586,170
-38.53217315673828,48.9485969543457,170
41.55070495605469,-53.35689926147461,170
7.082578182220459,-7.443475246429443,170
-76.7645492553711,11.59936809539795,170
57.958946228027344,-16.19414520263672,170
-33.428226470947266,64.51947784423828,170
-21.71065902709961,-58.77200698852539,170
-2.5482819080352783,-80.52132415771484,170
54.58723449707031,68.35839080810547,170
46.56102752685547,2.0238444805145264,170
-69.76499938964844,3.0805680751800537,170
68.53961181640625,-18.304664611816406,170
3.3912651538848877,-88.63655853271484,170
73.85443115234375,-7.212335586547852,170
-59.732086181640625,19.9071044921875,170
34.19810104370117,-75.66267395019531,170
60.81806945800781,-42.67506408691406,170
-76.40040588378906,-50.00640106201172,170
-1.673285722732544,56.067420959472656,170
0.8927927017211914,52.76274108886719,170
-23.35418128967285,62.05707550048828,170
-60.287391662597656,31.781723022460938,170
39.42729187011719,76.99229431152344,170
72.58895111083984,37.03507614135742,170
72.48216247558594,-57.17164611816406,170
65.22958374023438,-49.2258186340332,170
20.647159576416016,-13.923693656921387,170
86.94499969482422,-21.9774169921875,170
-34.775177001953125,-32.5832405090332,170
-51.530303955078125,38.17475891113281,170
3.4148502349853516,-34.532371520996094,170
43.52360534667969,41.05344009399414,170
59.91887283325195,47.30621337890625,170
-48.81379318237305,56.4834098815918,170
-1.5994318723678589,4.189357757568359,170
-6.627080917358398,42.33710479736328,170
-39.79555892944336,-28.715810775756836,170
-21.83794593811035,-48.69924545288086,170
-17.07419776916504,96.37747955322266,170
-26.77631187438965,4.855291366577148,170
30.458173751831055,79.79715728759766,170
-33.736724853515625,15.914082527160645,170
-78.01009368896484,23.623706817626953,170
-0.658097505569458,-55.49330139160156,170
-50.46171951293945,-4.354759216308594,170
-91.37345123291016,-19.057144165039062,170
-27.942066192626953,72.47502136230469,170
-58.40681457519531,17.04002571105957,170
38.29537582397461,0.17029191553592682,170
-2.8033559322357178,-60.48429870605469,170
-57.22006607055664,4.893138885498047,170
-65.90243530273438,-48.740291595458984,170
4.348953723907471,-40.80952072143555,170
25.839120864868164,50.24216079711914,170
43.77978515625,51.41461944580078,170
24.86851692199707,-42.74461364746094,170
-10.573440551757812,-84.70899963378906,170
-64.63147735595703,-48.15540313720703,170
61.63680648803711,64.29534149169922,170
-40.959014892578125,-56.11281204223633,170
46.477657318115234,-54.86802673339844,170
8.004775047302246,-55.69462585449219,170
-62.57292175292969,-45.57911682128906,170
-27.8882999420166,6.6472578048706055,170
53.77878952026367,46.776920318603516,170
-18.10702896118164,-8.492340087890625,170
16.22624397277832,52.914833068847656,170
-86.0593032836914,-26.915956497192383,170
79.89860534667969,41.86317443847656,170
29.571561813354492,31.215534210205078,170
4.876186370849609,-33.52013397216797,170
38.75135803222656,-75.20045471191406,170
11.464101791381836,36.64908218383789,170
-5.409937381744385,43.871665954589844,170
24.686565399169922,-79.6437759399414,170
-28.99834442138672,71.39375305175781,170
30.472122192382812,-85.08616638183594,170
48.05210494995117,48.77452850341797,170
27.773727416992188,13.660887718200684,170
51.11167907714844,50.699737548828125,170
-38.26976776123047,77.68744659423828,170
-36.84398651123047,-47.89944839477539,170
23.98076057434082,-50.32649612426758,170
58.12611770629883,77.37242889404297,170
-16.16705894470215,-91.05187225341797,170
21.23369598388672,-15.111198425292969,170
27.228979110717773,49.3875732421875,170
-34.05377960205078,16.236526489257812,170
41.887298583984375,27.297929763793945,170
-82.3923110961914,30.00177001953125,170
4.26942253112793,8.281460762023926,170
-39.1944465637207,79.82162475585938,170
-8.039058685302734,75.2413330078125,170
-77.04377746582031,17.563074111938477,170
68.89798736572266,-16.51327896118164,170
13.685646057128906,28.944442749023438,170
3.5265605449676514,101.16768646240234,170
58.25794982910156,-6.879695415496826,170
-35.097389221191406,47.56919860839844,170
-45.39562225341797,-17.152297973632812,170
48.47016525268555,-50.676300048828125,170
34.70201873779297,55.47285842895508,170
-65.35188293457031,-50.27587127685547,170
35.679901123046875,-65.25708770751953,170
-12.981443405151367,47.495216369628906,170
22.73354721069336,-70.57169342041016,170
-44.980125427246094,51.971378326416016,170
-44.920108795166016,1.2655049562454224,170
36.36384201049805,-39.53642272949219,170
-2.7622756958007812,-59.96604537963867,170
77.01110076904297,43.59943389892578,170
-68.87903594970703,15.989072799682617,170
-64.23380279541016,39.48686599731445,170
-31.15770149230957,4.3893046379089355,170
81.42973327636719,-37.55318069458008,170
59.87688446044922,-42.08247375488281,170
-54.97430419921875,61.31867980957031,170
39.233341217041016,-75.79046630859375,170
-54.20869445800781,58.615997314453125,170
5.8211588859558105,61.80535888671875,170
-50.108585357666016,46.39535140991211,170
14.989337921142578,-83.9665298461914,170
39.994544982910156,37.065956115722656,170
-21.418107986450195,47.64810562133789,170
52.010894775390625,-63.25401306152344,170
-35.1824951171875,-44.845977783203125,170
60.8602180480957,-42.820438385009766,170
14.80035400390625,-5.1447906494140625,170
-31.165573120117188,88.79002380371094,170
69.27030944824219,16.680774688720703,170
-46.51926803588867,-11.246842384338379,170
-40.834407806396484,-56.00408935546875,170
-57.19449234008789,3.815239667892456,170
39.17531204223633,39.60371017456055,170
-36.707618713378906,81.39486694335938,170
41.984840393066406,-57.56190872192383,170
74.85394287109375,37.353607177734375,170
58.38771438598633,23.67302894592285,170
69.69863891601562,49.08285903930664,170
-16.399778366088867,82.41305541992188,170
-19.704452514648438,-91.08695983886719,170
-48.889549255371094,-20.091886520385742,170
2.510957956314087,57.083580017089844,170
27.093910217285156,-64.67535400390625,170
8.621479034423828,29.942352294921875,170
-33.6107292175293,70.3255844116211,170
-69.36382293701172,13.34129524230957,170
-9.547943115234375,-63.122074127197266,170
-2.8465373516082764,-38.9996337890625,170
-15.360002517700195,59.399478912353516,170
-88.75603485107422,-23.599365234375,170
28.30645751953125,-89.80299377441406,170
-9.157228469848633,10.718070983886719,170
-10.78325080871582,-83.85202026367188,170
18.38322639465332,-42.044586181640625,170
59.36231231689453,-42.34578323364258,170
-83.93783569335938,18.749549865722656,170
32.020042419433594,-79.84671020507812,170
-9.083717346191406,-17.793392181396484,170
-10.163848876953125,-21.008813858032227,170
18.76143455505371,-10.87524127960205,170
-30.82782554626465,-32.99396514892578,170
-58.47674560546875,-5.483843803405762,170
-54.184879302978516,-35.21534729003906,170
52.6993522644043,-68.60257720947266,170
14.647711753845215,84.76033782958984,170
-39.519073486328125,-31.427377700805664,170
27.182777404785156,-60.54393005371094,170
43.76747512817383,15.018492698669434,170
75.64732360839844,-37.03033447265625,170
-63.067474365234375,8.43323040008545,170
2.9914634227752686,44.74541091918945,170
-70.86307525634766,7.799502372741699,170
10.52608871459961,0.14631234109401703,170
18.61984634399414,-51.69073486328125,170
-36.8460693359375,-47.805301666259766,170
-30.074758529663086,7.3989057540893555,170
-10.898666381835938,-94.14717864990234,170
10.415647506713867,-92.39733123779297,170
23.17691993713379,-52.65896987915039,170
48.2105712890625,-83.8121566772461,170
-51.68424987792969,19.424571990966797,170
55.13617706298828,-44.18503952026367,170
69.20966339111328,32.285316467285156,170
-51.832332611083984,58.38190460205078,170
51.51103973388672,-35.722389221191406,170
60.66719055175781,-27.08877944946289,170
-45.96278762817383,20.08237648010254,170
-42.00065612792969,50.29133605957031,170
41.678775787353516,41.68497848510742,170
16.298099517822266,77.40554809570312,170
-2.2440099716186523,-52.83895492553711,170
-58.44633865356445,-7.72413969039917,170
-17.855127334594727,20.900310516357422,172
11.256194114685059,0.6911424398422241,172
-36.168766021728516,54.10054397583008,172
-59.73835754394531,-24.361557006835938,172
33.64211654663086,20.005001068115234,172
-56.74683380126953,26.556705474853516,172
-37.296024322509766,31.089805603027344,172
34.60889434814453,10.042869567871094,172
18.179222106933594,-85.9899673461914,172
-55.46785354614258,-25.26952362060547,172
31.894216537475586,21.001575469970703,172
-23.034221649169922,-29.170228958129883,172
5.157101631164551,-48.125614166259766,172
55.27421188354492,69.989990234375,172
-19.586688995361328,75.99104309082031,172
-42.65093231201172,42.01616668701172,172
-19.94149398803711,44.151126861572266,172
-2.8054826259613037,38.254241943359375,172
52.76890182495117,72.1609878540039,172
-28.99742889404297,87.6831283569336,172
19.001874923706055,18.26202964782715,172
3.235893964767456,-88.82740020751953,172
-59.64665603637695,18.849689483642578,172
7.644739151000977,-37.861122131347656,172
-69.30332946777344,48.33182144165039,172
3.951543092727661,-53.25925064086914,172
0.9814960360527039,55.208736419677734,172
14.49600601196289,-82.205810546875,172
-41.072052001953125,90.6377182006836,172
63.82481384277344,72.24882507324219,172
40.21095275878906,89.71259307861328,172
-6.697458267211914,60.571598052978516,172
-5.713138103485107,-61.36371612548828,172
1.3183168172836304,61.94964599609375,172
-59.92902755737305,38.426326751708984,172
-32.079322814941406,66.031982421875,172
-5.578355312347412,-41.47576904296875,172
52.35921096801758,-65.95384216308594,172
-23.217126846313477,-45.51979446411133,172
-18.568069458007812,47.004608154296875,172
23.89664649963379,31.628141403198242,172
-65.93401336669922,-47.197811126708984,172
14.35563850402832,-83.72282409667969,172
-51.57990264892578,-75.09009552001953,172
-21.631872177124023,68.6197509765625,172
-57.96674346923828,-29.44173240661621,172
63.5843620300293,-12.866362571716309,172
35.23202133178711,10.87121295928955,172
-35.0897102355957,56.880104064941406,172
39.278743743896484,77.54932403564453,172
26.365882873535156,21.01057243347168,172
69.0485610961914,13.0507173538208,172
-36.975128173828125,-53.399288177490234,172
-19.071311950683594,51.283905029296875,172
-80.42110443115234,-21.995634078979492,172
24.530046463012695,-43.42599105834961,172
25.009157180786133,-50.371944427490234,172
-77.5114974975586,-17.68366050720215,172
24.361438751220703,74.97018432617188,172
60.5208740234375,62.05889892578125,172
0.2528388202190399,44.06985092163086,172
-60.72064208984375,14.794363021850586,172
83.16925811767578,26.661745071411133,172
32.46501159667969,39.1088981628418,172
-13.247403144836426,-25.39007568359375,172
-63.3482666015625,-23.011751174926758,172
-9.676932334899902,-84.55379486083984,172
-88.778564453125,2.5433719158172607,172
-17.956684112548828,20.58782196044922,172
41.697593688964844,-57.53678512573242,172
-16.721139907836914,1.0059243440628052,172
24.54283332824707,-9.86462688446045,172
-17.99517059326172,45.079036712646484,172
35.303585052490234,11.736011505126953,172
38.44292449951172,60.06195068359375,172
74.20974731445312,35.310001373291016,172
-16.56537437438965,30.1463623046875,172
-51.396488189697266,18.485918045043945,172
-22.573556900024414,82.53308868408203,172
45.88885498046875,55.87224578857422,172
-25.23008918762207,29.349306106567383,172
68.32887268066406,-27.57282066345215,172
-5.533711910247803,-68.28911590576172,172
26.932973861694336,-43.245452880859375,172
-76.29161071777344,38.024566650390625,172
-2.6475577354431152,-66.06053161621094,172
-35.55187225341797,61.717041015625,172
-19.078683853149414,-19.006587982177734,172
-14.086188316345215,27.082677841186523,172
48.1624641418457,-83.74634552001953,172
-39.22079849243164,59.20238494873047,172
-1.2709846496582031,-28.46799659729004,172
-59.68663024902344,-29.456880569458008,172
51.343204498291016,-9.324067115783691,172
52.8680419921875,-57.39474105834961,172
-10.661223411560059,33.635986328125,172
6.908291816711426,21.751312255859375,172
-89.19041442871094,-19.93183708190918,172
-17.234935760498047,30.512351989746094,172
3.207249402999878,-71.07028198242188,172
7.842264175415039,-47.32957458496094,172
-37.39226150512695,83.93040466308594,172
19.340944290161133,-13.45801830291748,172
75.872314453125,3.9630305767059326,172
2.5185658931732178,-2.257598400115967,172
18.94309425354004,56.48459243774414,172
-12.203845024108887,8.789519309997559,172
36.967716217041016,-6.936524868011475,172
-7.656942367553711,-27.841493606567383,172
-49.7688102722168,71.11373901367188,172
-13.519551277160645,82.25829315185547,172
44.07452392578125,45.730979919433594,172
-24.317798614501953,-29.999610900878906,172
45.3753547668457,-10.547667503356934,172
49.00465393066406,-5.820751667022705,172
45.1541862487793,-78.233642578125,172
-14.664283752441406,-90.59760284423828,172
-54.41061782836914,65.8852767944336,172
-31.066801071166992,-84.69459533691406,172
39.08940124511719,-14.279165267944336,172
47.741573333740234,54.1683235168457,172
-19.256671905517578,-45.85957336425781,172
7.1915283203125,-55.4368782043457,172
-5.5709991455078125,-42.491722106933594,172
-26.947450637817383,64.39913940429688,172
-59.41778564453125,7.060457229614258,172
26.805871963500977,-90.7845230102539,172
-16.479543685913086,-32.82815170288086,172
74.4202880859375,18.913742065429688,172
16.68524742126465,26.534812927246094,172
-2.84552001953125,23.948711395263672,172
-46.379966735839844,57.70278549194336,172
39.594242095947266,47.93309020996094,172
37.44445037841797,14.5902681350708,172
-29.024120330810547,-54.74725341796875,172
-24.18220329284668,47.444007873535156,172
27.57069206237793,-45.53913879394531,172
5.07268762588501,56.08261489868164,172
29.060476303100586,-39.1207160949707,172
-71.76927947998047,22.558048248291016,172
-2.741436719894409,24.788925170898438,172
34.7943000793457,-88.44825744628906,172
16.667505264282227,-83.62651062011719,172
-16.222116470336914,7.630882263183594,172
50.30191421508789,-68.03471374511719,172
-49.33073043823242,-21.146928787231445,172
24.203815460205078,66.80274200439453,172
-30.187131881713867,42.81449508666992,172
25.568782806396484,25.245920181274414,172
-46.21345901489258,14.478460311889648,172
-5.8763861656188965,16.32746124267578,172
1.8855881690979004,-1.9363858699798584,172
52.21260452270508,76.63483428955078,172
-57.31867218017578,3.728862762451172,172
88.43045806884766,-15.84104061126709,172
0.37608516216278076,-2.193599224090576,172
1.497834324836731,-27.678430557250977,172
-33.38243103027344,90.34796905517578,172
56.30372619628906,-17.272930145263672,172
44.332637786865234,1.7717050313949585,172
-57.66917419433594,2.5419721603393555,172
56.910362243652344,-65.4237060546875,172
-57.16794967651367,35.389862060546875,172
2.3458797931671143,49.46253204345703,172
-77.02025604248047,11.75158977508545,172
34.60234451293945,-9.69013786315918,172
14.46715259552002,79.27535247802734,172
69.15703582763672,13.169933319091797,172
-70.54658508300781,-40.03436279296875,172
-49.63029098510742,3.401869297027588,172
24.180185317993164,-45.760467529296875,172
-38.44576644897461,77.76439666748047,172
22.973743438720703,-78.30074310302734,172
-82.33251953125,-5.738511562347412,172
37.83873748779297,89.08026123046875,172
74.11011505126953,18.296554565429688,172
25.96974754333496,24.048030853271484,172
83.95552825927734,28.347576141357422,172
34.618778228759766,10.353353500366211,172
26.422332763671875,20.624799728393555,172
12.493094444274902,39.91147994995117,172
39.392120361328125,-52.860870361328125,172
-23.63841438293457,20.149084091186523,172
-51.757591247558594,-4.076770782470703,172
-0.38974663615226746,-88.11360931396484,172
7.023620128631592,-93.48406219482422,172
41.678401947021484,-62.966041564941406,172
-64.36469268798828,54.10293960571289,172
70.12699890136719,41.794673919677734,172
1.0186583995819092,-21.405920028686523,172
-12.543469429016113,6.365607261657715,172
-63.92998123168945,-18.24484634399414,172
39.671871185302734,-83.5728988647461,172
-26.1489315032959,34.605342864990234,172
1.49101984500885,-22.565349578857422,172
60.367950439453125,62.05445861816406,172
-15.442405700683594,35.40748977661133,172
-36.718536376953125,-48.32595443725586,172
46.18854522705078,-3.6735153198242188,172
-71.01510620117188,26.09593963623047,172
-1.4347680807113647,-62.69614028930664,172
-85.60411071777344,-3.320924758911133,172
79.27813720703125,17.52797508239746,172
-56.725250244140625,42.510677337646484,172
-73.43475341796875,40.25365447998047,172
-43.751068115234375,17.547035217285156,172
-15.392610549926758,73.10441589355469,172
-0.7607460021972656,6.079965591430664,172
-8.198108673095703,61.67190170288086,172
-52.86347961425781,3.956171989440918,172
-59.153221130371094,-47.591278076171875,172
37.774925231933594,-31.685565948486328,172
35.39695739746094,-40.43749237060547,172
-60.13081359863281,-26.69085121154785,172
-1.8379939794540405,-27.066471099853516,172
34.664215087890625,-35.42974853515625,172
-54.233890533447266,-8.361927032470703,172
62.1134147644043,40.93825912475586,172
-24.326709747314453,52.367279052734375,172
48.41775131225586,-14.336481094360352,172
46.15187072753906,48.8853874206543,172
-68.85888671875,-24.69875144958496,172
8.344301223754883,83.84854888916016,172
4.781309604644775,17.265628814697266,172
40.8116340637207,-37.63465118408203,172
-16.224201202392578,-1.4397752285003662,172
30.234006881713867,-48.29936599731445,172
-25.98565673828125,83.48278045654297,172
40.8998908996582,51.05384063720703,172
82.58257293701172,-0.7208623886108398,172
-80.74893188476562,30.137584686279297,172
-63.241275787353516,22.121999740600586,172
77.60594177246094,50.781944274902344,172
6.714798927307129,86.77432250976562,172
49.12295150756836,-47.78181076049805,172
1.9827059507369995,85.858642578125,172
1.6706736087799072,-89.29766082763672,172
-40.46672821044922,-41.10595703125,172
8.220784187316895,48.0716667175293,172
48.81199645996094,29.28470802307129,172
-77.47140502929688,14.75757122039795,172
34.5529670715332,10.320249557495117,172
42.617897033691406,-8.75942325592041,172
29.42010498046875,-41.5097770690918,172
-53.97089767456055,37.8897590637207,172
1.4368895292282104,-26.41944122314453,172
-49.53794860839844,-1.840958833694458,172
-12.835807800292969,83.28009796142578,172
34.2503662109375,40.378028869628906,172
50.31010055541992,-6.503629684448242,172
-8.439485549926758,-67.1331558227539,172
24.542333602905273,75.34796905517578,172
87.64933776855469,23.93408966064453,172
-8.69273853302002,-64.52052307128906,172
6.062684535980225,62.00154495239258,172
-28.145008087158203,87.41361236572266,172
80.41935729980469,18.92330551147461,172
23.437665939331055,-70.61463928222656,172
-36.41054916381836,61.8947639465332,172
-7.308098793029785,-17.17414093017578,172
89.36830139160156,16.27861785888672,172
68.86785125732422,51.8327751159668,172
66.99665832519531,56.303470611572266,172
40.18206787109375,61.257083892822266,172
30.26079559326172,34.650447845458984,172
-28.665569305419922,-64.29695892333984,172
-72.575439453125,21.76422691345215,172
75.58467864990234,27.43099594116211,172
-1.476407766342163,-52.84849548339844,172
-61.5518913269043,60.586788177490234,172
-75.19334411621094,-22.479026794433594,172
80.22977447509766,32.99509048461914,172
7.38332462310791,35.89613723754883,172
9.932951927185059,-78.66910552978516,172
6.8411383628845215,41.16836929321289,172
-0.018611883744597435,24.850563049316406,172
-65.13336181640625,31.67446517944336,172
36.01219940185547,44.479286193847656,172
0.4834616482257843,-37.713191986083984,179
54.158058166503906,55.50530242919922,179
-27.607200622558594,-20.180950164794922,179
67.98239135742188,44.38029098510742,179
-11.019448280334473,-13.764758110046387,179
-15.823152542114258,34.52574920654297,179
-41.476280212402344,-38.89127731323242,179
-36.68772506713867,27.427696228027344,179
77.46680450439453,35.124263763427734,179
-13.941119194030762,55.82710647583008,179
-43.52779006958008,57.63822555541992,179
9.699271202087402,10.572153091430664,179
35.6734504699707,-91.21903991699219,179
23.81390380859375,-49.30744934082031,179
-36.7696647644043,-32.12129592895508,179
-46.74827194213867,-15.589512825012207,179
2.8749136924743652,-75.54202270507812,179
18.894466400146484,18.107275009155273,179
-73.36087799072266,19.975719451904297,179
-0.8524433374404907,-61.14310836791992,179
-29.98853302001953,65.84978485107422,179
68.12704467773438,-36.35786056518555,179
-49.22153854370117,57.584381103515625,179
83.72776794433594,2.277601480484009,179
3.2885003089904785,41.969661712646484,179
-2.4470009803771973,91.90542602539062,179
-36.15525436401367,54.54500961303711,179
30.470428466796875,80.01608276367188,179
-30.188316345214844,65.72915649414062,179
-64.11872100830078,11.320013046264648,179
9.22655200958252,61.09953689575195,179
28.20652198791504,70.24364471435547,179
-47.05636215209961,68.86202239990234,179
23.01244354248047,-83.25852966308594,179
44.12920379638672,63.18082046508789,179
76.81519317626953,44.58161544799805,179
51.07653045654297,-54.79615783691406,179
0.2568303644657135,73.95548248291016,179
43.0587158203125,63.76322555541992,179
-16.34143829345703,2.5704379081726074,179
31.82412338256836,-75.71319580078125,179
-31.921945571899414,28.13661766052246,179
-5.240134239196777,-57.64403533935547,179
41.140174865722656,-14.228538513183594,179
-80.05220794677734,-7.8429107666015625,179
64.83230590820312,65.17403411865234,179
-1.0994905233383179,-3.356740713119507,179
38.52129364013672,-58.673954010009766,179
67.9811782836914,3.4564876556396484,179
-30.606611251831055,2.0168769359588623,179
31.821304321289062,49.90633010864258,179
3.2829811573028564,50.8746452331543,179
-31.684236526489258,-71.13212585449219,179
-5.420100688934326,89.78447723388672,179
75.15814208984375,19.40616226196289,179
15.133049964904785,-52.975284576416016,179
-44.94025421142578,-71.74826049804688,179
-1.3200758695602417,9.091798782348633,179
-69.54115295410156,-36.45954513549805,179
43.10757064819336,64.57350158691406,179
26.276628494262695,73.46602630615234,179
27.63921356201172,5.829887390136719,179
-48.45173263549805,-75.23497009277344,179
40.9010009765625,52.79880905151367,179
-88.81346893310547,-25.698022842407227,179
5.995751857757568,27.361101150512695,179
18.704484939575195,-11.061908721923828,179
55.73782730102539,53.39242172241211,179
42.40984344482422,-22.638452529907227,179
6.907975196838379,-7.376940727233887,179
-29.397111892700195,-52.065799713134766,179
-24.568214416503906,12.345495223999023,179
-86.6080093383789,-24.641624450683594,179
47.828521728515625,-14.621049880981445,179
-79.20421600341797,13.171126365661621,179
-25.789234161376953,-3.448725938796997,179
82.19976806640625,2.2961902618408203,179
-54.17958068847656,66.82157897949219,179
58.327110290527344,-18.572696685791016,179
78.3832778930664,30.016786575317383,179
46.460819244384766,1.6182372570037842,179
-63.498634338378906,33.23967742919922,179
45.72244644165039,-89.68006134033203,179
9.788873672485352,-78.99676513671875,179
-3.3864858150482178,52.81235122680664,179
-4.8443074226379395,-100.74956512451172,179
-4.232898712158203,-57.0582389831543,179
46.36439895629883,-58.51050567626953,179
-23.401508331298828,46.85232162475586,179
-10.2810697555542,-17.1204833984375,179
-76.68866729736328,-47.5986328125,179
48.12501907348633,69.78978729248047,179
-13.15805435180664,-72.14443969726562,179
-25.70525360107422,91.5600814819336,179
-90.85069274902344,-21.71976661682129,179
86.48725128173828,-21.810941696166992,179
-8.78970718383789,-70.34214782714844,179
57.04971694946289,40.26681900024414,179
-2.619821071624756,30.91246223449707,179
38.8829345703125,-75.34485626220703,179
-45.678401947021484,-40.070884704589844,179
51.8177490234375,55.136619567871094,179
-0.9624688029289246,-4.645477771759033,179
-52.47161102294922,39.315528869628906,179
4.265976905822754,-76.82777404785156,179
-17.309886932373047,-57.024139404296875,179
25.32268714904785,8.999200820922852,179
-78.52093505859375,26.433937072753906,179
-68.68751525878906,-50.18827438354492,179
13.672721862792969,-61.99943542480469,179
13.982192993164062,-96.6270523071289,179
32.16114807128906,52.5177001953125,179
-34.06236267089844,-9.95345401763916,179
33.57145690917969,-83.61591339111328,179
-38.3397102355957,33.69122314453125,179
-66.50888061523438,45.52912902832031,179
-22.551069259643555,-25.776247024536133,179
-70.56531524658203,-54.01664352416992,179
41.946533203125,13.061457633972168,179
48.419342041015625,51.855613708496094,179
-48.323909759521484,33.187870025634766,179
26.097139358520508,-76.1605453491211,179
80.41348266601562,-41.25334548950195,179
75.35269927978516,36.56294631958008,179
9.331218719482422,56.926361083984375,179
-15.640220642089844,68.30005645751953,179
-87.14968872070312,-26.090742111206055,179
14.936086654663086,85.28173828125,179
14.530293464660645,7.021668910980225,179
-52.367305755615234,-2.3016843795776367,179
-45.54694366455078,-53.338985443115234,179
24.20151138305664,-85.64140319824219,179
-58.644378662109375,9.56299877166748,179
-4.143679141998291,91.58712768554688,179
-49.76701736450195,61.8216667175293,179
-82.4701156616211,9.713138580322266,179
10.593125343322754,-83.74942016601562,179
34.62300491333008,-37.87783432006836,179
-72.75902557373047,23.856182098388672,179
3.0513620376586914,13.723274230957031,179
-33.85664367675781,86.09892272949219,179
-24.490341186523438,-90.16605377197266,179
-42.319297790527344,-38.60322952270508,179
-50.23358917236328,-19.371559143066406,179
-36.1965217590332,-30.69931983947754,179
-10.51634693145752,14.956217765808105,179
-58.9615364074707,26.830907821655273,179
-23.57979965209961,87.43126678466797,179
1.4980852603912354,0.43196725845336914,179
41.12177658081055,-52.35245132446289,179
-66.24250793457031,-29.55631446838379,179
-47.05579376220703,-52.074440002441406,179
-49.89171600341797,-20.589630126953125,179
5.88077974319458,-39.5102653503418,179
-39.32382583618164,-56.5137825012207,179
-76.70323944091797,40.446502685546875,179
-63.84419250488281,-42.4081916809082,179
22.982053756713867,69.85246276855469,179
-48.022743225097656,-42.572242736816406,179
-28.46671485900879,9.180895805358887,179
-14.92671012878418,35.13921356201172,179
10.339747428894043,-10.216167449951172,179
-31.395910263061523,-13.340935707092285,179
-46.14325714111328,-75.67491149902344,179
-65.6541748046875,-34.935272216796875,179
-63.4826774597168,20.689781188964844,179
-35.42620086669922,81.14055633544922,179
26.328571319580078,-60.49906539916992,179
-43.73223876953125,-19.389562606811523,179
-78.25070190429688,25.21099281311035,179
48.307552337646484,-83.70478057861328,179
26.460424423217773,-85.70056915283203,179
-36.65420913696289,64.99083709716797,179
-7.953810214996338,-14.57595443725586,179
0.11334719508886337,-60.16012191772461,179
29.712594985961914,-65.66327667236328,179
-19.96944808959961,-90.41584777832031,179
39.416961669921875,77.48204040527344,179
83.72926330566406,-24.047218322753906,179
25.29080581665039,51.5401496887207,179
-61.78211212158203,-12.777263641357422,179
63.5787239074707,-6.672010898590088,179
-52.46684265136719,-36.46833038330078,179
-17.928674697875977,-54.06638717651367,179
43.235252380371094,-76.22305297851562,179
-15.433908462524414,-56.97509765625,179
26.09035873413086,28.994991302490234,179
67.4599838256836,-16.244718551635742,179
5.522747993469238,35.41745376586914,179
4.054791450500488,-84.50517272949219,179
20.478506088256836,-9.495782852172852,179
-2.907438278198242,6.31401252746582,179
58.485008239746094,-40.50873947143555,179
69.3073959350586,21.58597183227539,179
-9.666031837463379,24.741111755371094,179
-52.69870376586914,0.48173218965530396,179
46.067665100097656,-40.36212921142578,179
-66.5419692993164,-17.725128173828125,179
4.336707592010498,-75.79032897949219,179
-1.0962605476379395,65.69912719726562,179
-4.483841419219971,-32.38589859008789,179
-72.77721405029297,-52.67671585083008,179
-2.9984445571899414,-3.8671646118164062,179
-4.4766106605529785,-56.84638214111328,179
53.658042907714844,48.6229133605957,179
-56.6704216003418,-42.219390869140625,179
-34.439815521240234,72.06769561767578,179
52.627689361572266,50.9629020690918,179
-63.57276153564453,20.68340492248535,179
27.469480514526367,-13.122509956359863,179
-35.18525314331055,80.367919921875,179
-75.54949951171875,19.144039154052734,179
14.111807823181152,-91.04512786865234,179
-67.0821533203125,-3.678114414215088,179
-58.709102630615234,62.7447509765625,179
25.62215805053711,-10.327342987060547,179
34.93276596069336,-13.156949996948242,179
62.46340560913086,-19.292760848999023,179
38.682037353515625,-63.64728546142578,179
71.7611312866211,21.463499069213867,179
-37.18080520629883,5.610288619995117,179
-8.491613388061523,57.40547180175781,179
-37.30790328979492,-37.0953254699707,179
91.26215362548828,14.229711532592773,179
6.145987033843994,4.471705913543701,179
10.080060005187988,-98.31889343261719,179
16.669740676879883,66.00806427001953,179
10.959420204162598,6.11213493347168,179
-40.15964126586914,41.63969802856445,179
-59.564414978027344,-15.990495681762695,179
39.583824157714844,5.269911766052246,179
-19.70792579650879,-66.69853210449219,179
66.82596588134766,-15.947107315063477,179
29.665477752685547,-76.43384552001953,179
-68.22383880615234,10.0055570602417,220
-68.97084045410156,-4.385902404785156,220
-13.220663070678711,-13.301353454589844,220
-65.4933090209961,-16.004493713378906,220
21.229476928710938,-42.28606414794922,220
-27.7188663482666,-86.7336654663086,220
54.92079162597656,-16.22115135192871,220
29.266572952270508,70.13629913330078,220
18.463960647583008,-79.6083755493164,220
44.29923629760742,37.168296813964844,220
15.542304992675781,-5.671267509460449,220
11.310797691345215,43.18440246582031,220
-47.95050811767578,40.48357391357422,220
-69.68634796142578,5.298351764678955,220
39.49102020263672,-46.95003890991211,220
-18.050140380859375,1.4682704210281372,220
-19.42319679260254,-33.589317321777344,220
-7.479373455047607,-79.06687927246094,220
-64.76591491699219,-25.218990325927734,220
-23.927249908447266,-43.96028518676758,220
37.693641662597656,-37.941688537597656,220
37.8304328918457,-37.734214782714844,220
34.93208694458008,36.09257888793945,220
57.02155685424805,30.928102493286133,220
-71.8101806640625,27.357460021972656,220
32.983585357666016,-11.236004829406738,220
-63.858131408691406,5.953094482421875,220
25.025165557861328,-15.511388778686523,220
31.129684448242188,-29.561439514160156,220
2.377990484237671,0.216146320104599,220
-60.43517303466797,57.979496002197266,220
-39.300724029541016,81.89119720458984,220
28.719738006591797,24.406871795654297,220
-9.991826057434082,-77.68244171142578,220
-53.482688903808594,17.795412063598633,220
57.67490005493164,-70.58637237548828,220
-69.51924133300781,2.10003399848938,220
31.705093383789062,36.79718017578125,220
39.04243469238281,-93.81996154785156,220
13.745380401611328,-38.879756927490234,220
-10.273736000061035,17.29535484313965,220
-12.447307586669922,15.863691329956055,220
14.305445671081543,-5.221127033233643,220
1.8275283575057983,71.73625183105469,220
43.053951263427734,2.3137035369873047,220
-82.10023498535156,-34.601417541503906,220
-46.134437561035156,-3.4710824489593506,220
73.98816680908203,17.53994369506836,220
-66.38341522216797,54.16968536376953,220
-84.14339447021484,-19.340255737304688,220
5.961240291595459,-1.147426962852478,220
63.70176315307617,-51.76845932006836,220
2.866643190383911,-78.3835678100586,220
-65.80561065673828,37.639366149902344,220
16.254703521728516,22.98647117614746,220
-49.710514068603516,60.384090423583984,220
5.464878082275391,81.97676086425781,220
-15.525784492492676,-57.04441452026367,220
-42.081119537353516,38.16700744628906,220
42.62738800048828,-81.11507415771484,220
-74.68379974365234,19.538639068603516,220
36.580711364746094,38.95525360107422,220
37.36677932739258,-58.21123504638672,220
27.652692794799805,-35.2912483215332,220
-9.886388778686523,57.56142044067383,220
-26.552860260009766,62.593238830566406,220
42.949676513671875,20.738813400268555,220
73.5645980834961,42.57890701293945,220
-11.553247451782227,19.77898597717285,220
-45.70319747924805,-11.07846450805664,220
-15.209102630615234,43.10463333129883,220
-66.03730773925781,9.000486373901367,220
2.6406824588775635,-82.48946380615234,220
-86.7801284790039,-11.462130546569824,220
-65.1806640625,12.086050033569336,220
38.19477462768555,22.863691329956055,220
3.496289014816284,-101.90099334716797,220
7.282375335693359,-11.532547950744629,220
-50.360877990722656,16.873973846435547,220
33.07371139526367,-83.57684326171875,220
31.206941604614258,-11.92734146118164,220
-36.584503173828125,55.5352668762207,220
-32.88719177246094,-29.560022354125977,220
-28.938451766967773,-16.88650131225586,220
-41.0548210144043,45.47866439819336,220
-59.664546966552734,-36.8461799621582,220
13.291234016418457,-2.7210919857025146,220
-75.75410461425781,7.571141719818115,220
70.56415557861328,36.1389274597168,220
15.800978660583496,-4.0196003913879395,220
1.0885006189346313,-25.198225021362305,220
45.09580612182617,44.4143180847168,220
-22.976137161254883,86.25337982177734,220
-8.472823143005371,38.74018859863281,220
43.36311721801758,-49.1466064453125,220
18.36336326599121,-89.61654663085938,220
25.378419876098633,29.528602600097656,220
3.087820291519165,45.0078239440918,220
53.52922821044922,30.59870147705078,220
51.40907669067383,36.738346099853516,220
2.3117117881774902,72.898193359375,220
-53.534881591796875,31.03618621826172,220
61.557430267333984,80.42496490478516,220
-51.37894821166992,39.98081970214844,220
-30.051490783691406,-78.77433776855469,220
-56.67021179199219,-58.519874572753906,220
-63.763816833496094,-17.27508544921875,220
-22.93812370300293,10.401997566223145,220
-30.16231918334961,-80.02938079833984,220
-69.99604797363281,-48.142906188964844,220
-31.149707794189453,-22.37440299987793,220
-2.4393038749694824,-83.2713394165039,220
43.413124084472656,27.563854217529297,220
-6.073554039001465,-62.09432601928711,220
-4.1781907081604,-53.15805435180664,220
23.02964210510254,-83.24130249023438,220
27.563753128051758,-18.394561767578125,220
58.56034469604492,29.10777473449707,220
-28.315603256225586,56.88627243041992,220
-68.96817016601562,-4.370687007904053,220
-17.120763778686523,-6.4990620613098145,220
79.37284088134766,-39.71302795410156,220
-74.68254852294922,-27.737939834594727,220
28.137529373168945,-5.144998550415039,220
-65.39962005615234,-52.092323303222656,220
-25.070850372314453,-84.15779113769531,220
-74.21646881103516,3.912752866744995,220
-46.86076736450195,66.34778594970703,220
68.87345886230469,32.403770446777344,220
-26.67949867248535,-72.80187225341797,220
-3.814940929412842,-67.7752685546875,220

